Comparing weak and projective measurements for quantum state tomography of a single-qubit system

We explore the use of weak quantum measurements for single-qubit quantum state tomography processes. Weak measurements are those where the coupling between the qubit and the measurement apparatus is weak; this results in the quantum state being disturbed less than in the case of a projective measurement. We employ a weak measurement tomography protocol developed by Das and Arvind, which they claim offers a new method of extracting information from quantum systems. We test the Das-Arvind scheme for various measurement strengths, and ensemble sizes, and reproduce their results using a sequential stochastic simulation. Lastly, we place these results in the context of current understanding of weak and projective measurements.

==> rhoA_projective.csv <==
epsilon, fidelity, std_dev
0.100000,0.730096, 0.211755
0.108333,0.730370, 0.211773
0.116667,0.730365, 0.211975
0.125000,0.730936, 0.211560
0.133333,0.731557, 0.211731
0.141667,0.730642, 0.210821
0.150000,0.730859, 0.211894
0.158333,0.731950, 0.211679
0.166667,0.729832, 0.212574
0.175000,0.731223, 0.211550
0.183333,0.731308, 0.211922
0.191667,0.730843, 0.211402
0.200000,0.729644, 0.212546
0.208333,0.730424, 0.211876
0.216667,0.730340, 0.212246
0.225000,0.730607, 0.212063
0.233333,0.731658, 0.211582
0.241667,0.730711, 0.212050
0.250000,0.732223, 0.210034
0.258333,0.730002, 0.212745
0.266667,0.730432, 0.211556
0.275000,0.731048, 0.211586
0.283333,0.731588, 0.210811
0.291667,0.732178, 0.210391
0.300000,0.731180, 0.211088
0.308333,0.731257, 0.210874
0.316667,0.731586, 0.212246
0.325000,0.730666, 0.210535
0.333333,0.731347, 0.211054
0.341667,0.731035, 0.211630
0.350000,0.730850, 0.212292
0.358333,0.730129, 0.212479
0.366667,0.729337, 0.212291
0.375000,0.731278, 0.211980
0.383333,0.731195, 0.211620
0.391667,0.730928, 0.212086
0.400000,0.730425, 0.212884
0.408333,0.730918, 0.211145
0.416667,0.729903, 0.212187
0.425000,0.730556, 0.212249
0.433333,0.731528, 0.210414
0.441667,0.730152, 0.211968
0.450000,0.730708, 0.211320
0.458333,0.731673, 0.211220
0.466667,0.730754, 0.211449
0.475000,0.730023, 0.212777
0.483333,0.731316, 0.210830
0.491667,0.730890, 0.211642
0.500000,0.731485, 0.210815
0.508333,0.731717, 0.210537
0.516667,0.731083, 0.211651
0.525000,0.730942, 0.211869
0.533333,0.732090, 0.211828
0.541667,0.730939, 0.211044
0.550000,0.729978, 0.211581
0.558333,0.731863, 0.211451
0.566667,0.731424, 0.211110
0.575000,0.731581, 0.211580
0.583333,0.731187, 0.210440
0.591667,0.729735, 0.212406
0.600000,0.729506, 0.211731
0.608333,0.731946, 0.210828
0.616667,0.730755, 0.212021
0.625000,0.732034, 0.210083
0.633333,0.731128, 0.211407
0.641667,0.730717, 0.210860
0.650000,0.732272, 0.210207
0.658333,0.731378, 0.210854
0.666667,0.730937, 0.210606
0.675000,0.731340, 0.212353
0.683333,0.731761, 0.211269
0.691667,0.730654, 0.210805
0.700000,0.731180, 0.212457
0.708333,0.730678, 0.210769
0.716667,0.729893, 0.212525
0.725000,0.732165, 0.209398
0.733333,0.731188, 0.212183
0.741667,0.730015, 0.213081
0.750000,0.730392, 0.212428
0.758333,0.731460, 0.211269
0.766667,0.731197, 0.211677
0.775000,0.732046, 0.210794
0.783333,0.731832, 0.210549
0.791667,0.731211, 0.211751
0.800000,0.731490, 0.211186
0.808333,0.731854, 0.211199
0.816667,0.731451, 0.211479
0.825000,0.729525, 0.212765
0.833333,0.731546, 0.210419
0.841667,0.731212, 0.212561
0.850000,0.730812, 0.211180
0.858333,0.732356, 0.210274
0.866667,0.729837, 0.212616
0.875000,0.732692, 0.210559
0.883333,0.731421, 0.211713
0.891667,0.731746, 0.210658
0.900000,0.729942, 0.212463
0.908333,0.730672, 0.212528
0.916667,0.731284, 0.211438
0.925000,0.729503, 0.212530
0.933333,0.730252, 0.211982
0.941667,0.730988, 0.211641
0.950000,0.730345, 0.212515
0.958333,0.731332, 0.211131
0.966667,0.729852, 0.212638
0.975000,0.730647, 0.212251
0.983333,0.730459, 0.211618
0.991667,0.731077, 0.212343
1.000000,0.731831, 0.210616
1.008333,0.730019, 0.212839
1.016667,0.730616, 0.211824
1.025000,0.730739, 0.211235
1.033333,0.730925, 0.211539
1.041667,0.731588, 0.210242
1.050000,0.731194, 0.211169
1.058333,0.731085, 0.210848
1.066667,0.731551, 0.211348
1.075000,0.731041, 0.211041
1.083333,0.731216, 0.211954
1.091667,0.731547, 0.211663


==> rhoA_projective_60.csv <==
epsilon, fidelity, std_dev
0.100000,0.865621, 0.107982
0.108333,0.864504, 0.108771
0.116667,0.866206, 0.107659
0.125000,0.865406, 0.108247
0.133333,0.865412, 0.108385
0.141667,0.866070, 0.107576
0.150000,0.865587, 0.107709
0.158333,0.865941, 0.107588
0.166667,0.865139, 0.108773
0.175000,0.865502, 0.107901
0.183333,0.865406, 0.107991
0.191667,0.864502, 0.109047
0.200000,0.865526, 0.108609
0.208333,0.865324, 0.107785
0.216667,0.865320, 0.108242
0.225000,0.865650, 0.108503
0.233333,0.865524, 0.108101
0.241667,0.865238, 0.108510
0.250000,0.865905, 0.107432
0.258333,0.865575, 0.108234
0.266667,0.865385, 0.107600
0.275000,0.865475, 0.108132
0.283333,0.865237, 0.108124
0.291667,0.865095, 0.108459
0.300000,0.865741, 0.107793
0.308333,0.865156, 0.108232
0.316667,0.865202, 0.108046
0.325000,0.865456, 0.107782
0.333333,0.865805, 0.107592
0.341667,0.865134, 0.108120
0.350000,0.865799, 0.107228
0.358333,0.865256, 0.107744
0.366667,0.865778, 0.107578
0.375000,0.865167, 0.107884
0.383333,0.866031, 0.107302
0.391667,0.865622, 0.107852
0.400000,0.865973, 0.107389
0.408333,0.866182, 0.107633
0.416667,0.865179, 0.108240
0.425000,0.865860, 0.107246
0.433333,0.864891, 0.108616
0.441667,0.865364, 0.108038
0.450000,0.865567, 0.108205
0.458333,0.865383, 0.108198
0.466667,0.865381, 0.108585
0.475000,0.865371, 0.108144
0.483333,0.865634, 0.107521
0.491667,0.865478, 0.108649
0.500000,0.865623, 0.107533
0.508333,0.865664, 0.107867
0.516667,0.865980, 0.107787
0.525000,0.865758, 0.108086
0.533333,0.865436, 0.107695
0.541667,0.865713, 0.107601
0.550000,0.865286, 0.108810
0.558333,0.865172, 0.108289
0.566667,0.865763, 0.107325
0.575000,0.865541, 0.108133
0.583333,0.865577, 0.107957
0.591667,0.865175, 0.108253
0.600000,0.865930, 0.107694
0.608333,0.865507, 0.107584
0.616667,0.865577, 0.107603
0.625000,0.865399, 0.107935
0.633333,0.865570, 0.107720
0.641667,0.865190, 0.108101
0.650000,0.865225, 0.108161
0.658333,0.865590, 0.107956
0.666667,0.865753, 0.107513
0.675000,0.865080, 0.108286
0.683333,0.865229, 0.108011
0.691667,0.865012, 0.108585
0.700000,0.865528, 0.107988
0.708333,0.865311, 0.107956
0.716667,0.864962, 0.107883
0.725000,0.865393, 0.108292
0.733333,0.865371, 0.108419
0.741667,0.865277, 0.108172
0.750000,0.865462, 0.107521
0.758333,0.865566, 0.107727
0.766667,0.865967, 0.107775
0.775000,0.865445, 0.108081
0.783333,0.865098, 0.108207
0.791667,0.865775, 0.107974
0.800000,0.865937, 0.108311
0.808333,0.864889, 0.108458
0.816667,0.865071, 0.108569
0.825000,0.865447, 0.108012
0.833333,0.865173, 0.108108
0.841667,0.865137, 0.108124
0.850000,0.865768, 0.107698
0.858333,0.865007, 0.108239
0.866667,0.865091, 0.108208
0.875000,0.865893, 0.107984
0.883333,0.865563, 0.108604
0.891667,0.865623, 0.107758
0.900000,0.865529, 0.107824
0.908333,0.864772, 0.107762
0.916667,0.865407, 0.107908
0.925000,0.865690, 0.108222
0.933333,0.865461, 0.107913
0.941667,0.865828, 0.108264
0.950000,0.865257, 0.108098
0.958333,0.865468, 0.108055
0.966667,0.864407, 0.109335
0.975000,0.865938, 0.108237
0.983333,0.866129, 0.107132
0.991667,0.865133, 0.108197
1.000000,0.865911, 0.107832
1.008333,0.865318, 0.107689
1.016667,0.866048, 0.108035
1.025000,0.865577, 0.107573
1.033333,0.866143, 0.106866
1.041667,0.865305, 0.107871
1.050000,0.866095, 0.107506
1.058333,0.865987, 0.107633
1.066667,0.865311, 0.108282
1.075000,0.865305, 0.108099
1.083333,0.866276, 0.107338
1.091667,0.865903, 0.107320


==> rhoA_weak.csv <==
epsilon, fidelity, std_dev
0.100000,0.709008, 0.182430
0.108333,0.711970, 0.182611
0.116667,0.715363, 0.181162
0.125000,0.718798, 0.180438
0.133333,0.721578, 0.179067
0.141667,0.724647, 0.178887
0.150000,0.726276, 0.178440
0.158333,0.728280, 0.177982
0.166667,0.731123, 0.176682
0.175000,0.732104, 0.178297
0.183333,0.734266, 0.177405
0.191667,0.737055, 0.175767
0.200000,0.737461, 0.177318
0.208333,0.739607, 0.176165
0.216667,0.741448, 0.174997
0.225000,0.741773, 0.175972
0.233333,0.744444, 0.174756
0.241667,0.746292, 0.174573
0.250000,0.745593, 0.175035
0.258333,0.746604, 0.175952
0.266667,0.748496, 0.175084
0.275000,0.747706, 0.175828
0.283333,0.749230, 0.175515
0.291667,0.749953, 0.176443
0.300000,0.749979, 0.176838
0.308333,0.751492, 0.176476
0.316667,0.751909, 0.177851
0.325000,0.752143, 0.177340
0.333333,0.752689, 0.177813
0.341667,0.751453, 0.178860
0.350000,0.751650, 0.180060
0.358333,0.752554, 0.179681
0.366667,0.752459, 0.180175
0.375000,0.752746, 0.180660
0.383333,0.752051, 0.182635
0.391667,0.752056, 0.181842
0.400000,0.751753, 0.183142
0.408333,0.751465, 0.183931
0.416667,0.751571, 0.185035
0.425000,0.750586, 0.185910
0.433333,0.750061, 0.186906
0.441667,0.750225, 0.187405
0.450000,0.749090, 0.189013
0.458333,0.748605, 0.190479
0.466667,0.748368, 0.192053
0.475000,0.746752, 0.193531
0.483333,0.747460, 0.193376
0.491667,0.745286, 0.196079
0.500000,0.746857, 0.194876
0.508333,0.744139, 0.199052
0.516667,0.744811, 0.198172
0.525000,0.741389, 0.201622
0.533333,0.741192, 0.202728
0.541667,0.740199, 0.204360
0.550000,0.739383, 0.204953
0.558333,0.738772, 0.207457
0.566667,0.736056, 0.210928
0.575000,0.735408, 0.210283
0.583333,0.735268, 0.212925
0.591667,0.731674, 0.215019
0.600000,0.731478, 0.217183
0.608333,0.730511, 0.219332
0.616667,0.727800, 0.221328
0.625000,0.726286, 0.224674
0.633333,0.724259, 0.226004
0.641667,0.723083, 0.228619
0.650000,0.720638, 0.231816
0.658333,0.718800, 0.232196
0.666667,0.716952, 0.235271
0.675000,0.715227, 0.237921
0.683333,0.713199, 0.240414
0.691667,0.711750, 0.242515
0.700000,0.710675, 0.242687
0.708333,0.707158, 0.249307
0.716667,0.705537, 0.249953
0.725000,0.703812, 0.253317
0.733333,0.701137, 0.255926
0.741667,0.698624, 0.259602
0.750000,0.695224, 0.261365
0.758333,0.695047, 0.263363
0.766667,0.690596, 0.269303
0.775000,0.687514, 0.272845
0.783333,0.684545, 0.276156
0.791667,0.682798, 0.279361
0.800000,0.680247, 0.282039
0.808333,0.676423, 0.287513
0.816667,0.676888, 0.285792
0.825000,0.671906, 0.292131
0.833333,0.669180, 0.294872
0.841667,0.665311, 0.299597
0.850000,0.662195, 0.304087
0.858333,0.658192, 0.308769
0.866667,0.656975, 0.311650
0.875000,0.652528, 0.317063
0.883333,0.649184, 0.321511
0.891667,0.646834, 0.323696
0.900000,0.643911, 0.327004
0.908333,0.638339, 0.333020
0.916667,0.635570, 0.337749
0.925000,0.631674, 0.343708
0.933333,0.628993, 0.345165
0.941667,0.625867, 0.348900
0.950000,0.620839, 0.356797
0.958333,0.613690, 0.361546
0.966667,0.611476, 0.370291
0.975000,0.608003, 0.372857
0.983333,0.603243, 0.377740
0.991667,0.598641, 0.382784
1.000000,0.591345, 0.392517
1.008333,0.588595, 0.395096
1.016667,0.583898, 0.401936
1.025000,0.579087, 0.404654
1.033333,0.574740, 0.411453
1.041667,0.570619, 0.419526
1.050000,0.565140, 0.424830
1.058333,0.559890, 0.429376
1.066667,0.556970, 0.436522
1.075000,0.548226, 0.444094
1.083333,0.548349, 0.444775
1.091667,0.538711, 0.455610


==> rhoA_weak_60.csv <==
epsilon, fidelity, std_dev
0.100000,0.763660, 0.120945
0.108333,0.767969, 0.120835
0.116667,0.771379, 0.120039
0.125000,0.774163, 0.119299
0.133333,0.778671, 0.118216
0.141667,0.781097, 0.117431
0.150000,0.784492, 0.116489
0.158333,0.787510, 0.116075
0.166667,0.789686, 0.115785
0.175000,0.792649, 0.114945
0.183333,0.795250, 0.114029
0.191667,0.797141, 0.114375
0.200000,0.799361, 0.113685
0.208333,0.801795, 0.112952
0.216667,0.803293, 0.112619
0.225000,0.806179, 0.111717
0.233333,0.807572, 0.111790
0.241667,0.808185, 0.112011
0.250000,0.810927, 0.111389
0.258333,0.812074, 0.111340
0.266667,0.813405, 0.111132
0.275000,0.814399, 0.111432
0.283333,0.815958, 0.110906
0.291667,0.817597, 0.110902
0.300000,0.819199, 0.109963
0.308333,0.820590, 0.110086
0.316667,0.821657, 0.109935
0.325000,0.822423, 0.109862
0.333333,0.823527, 0.110277
0.341667,0.824055, 0.110346
0.350000,0.825284, 0.110619
0.358333,0.825543, 0.110800
0.366667,0.826549, 0.110717
0.375000,0.827411, 0.111567
0.383333,0.828206, 0.110744
0.391667,0.828640, 0.111178
0.400000,0.828733, 0.111878
0.408333,0.829922, 0.111634
0.416667,0.830298, 0.112021
0.425000,0.831618, 0.111706
0.433333,0.831473, 0.112040
0.441667,0.831940, 0.112967
0.450000,0.831925, 0.113174
0.458333,0.832721, 0.112699
0.466667,0.832100, 0.113769
0.475000,0.832751, 0.114882
0.483333,0.832909, 0.115347
0.491667,0.832882, 0.115814
0.500000,0.833250, 0.115826
0.508333,0.832995, 0.116749
0.516667,0.834036, 0.115842
0.525000,0.833128, 0.117557
0.533333,0.833550, 0.118007
0.541667,0.833113, 0.119182
0.550000,0.832945, 0.119613
0.558333,0.832975, 0.120241
0.566667,0.832835, 0.120994
0.575000,0.832459, 0.122068
0.583333,0.832407, 0.122584
0.591667,0.832103, 0.123467
0.600000,0.831835, 0.124240
0.608333,0.831585, 0.125257
0.616667,0.831270, 0.125489
0.625000,0.830243, 0.127100
0.633333,0.830329, 0.127865
0.641667,0.829360, 0.129697
0.650000,0.829308, 0.129686
0.658333,0.829244, 0.130780
0.666667,0.828276, 0.131422
0.675000,0.827967, 0.132550
0.683333,0.826802, 0.135331
0.691667,0.825943, 0.135486
0.700000,0.825700, 0.136508
0.708333,0.824809, 0.137537
0.716667,0.824042, 0.138553
0.725000,0.823329, 0.139794
0.733333,0.822342, 0.142662
0.741667,0.821314, 0.143323
0.750000,0.820586, 0.145654
0.758333,0.820145, 0.145844
0.766667,0.819319, 0.147228
0.775000,0.817522, 0.149916
0.783333,0.816954, 0.150709
0.791667,0.815555, 0.153130
0.800000,0.814729, 0.153725
0.808333,0.813295, 0.156181
0.816667,0.812636, 0.157725
0.825000,0.811390, 0.158568
0.833333,0.809638, 0.161532
0.841667,0.807801, 0.164009
0.850000,0.807296, 0.165133
0.858333,0.806241, 0.165800
0.866667,0.803526, 0.169331
0.875000,0.802597, 0.171277
0.883333,0.801525, 0.172287
0.891667,0.800039, 0.174293
0.900000,0.798337, 0.177501
0.908333,0.796382, 0.180446
0.916667,0.794508, 0.182287
0.925000,0.794232, 0.183114
0.933333,0.791696, 0.185563
0.941667,0.789978, 0.188488
0.950000,0.790190, 0.188816
0.958333,0.785899, 0.192698
0.966667,0.784088, 0.195647
0.975000,0.782670, 0.199166
0.983333,0.780511, 0.201886
0.991667,0.779294, 0.201648
1.000000,0.776184, 0.208499
1.008333,0.775831, 0.207862
1.016667,0.773456, 0.209599
1.025000,0.769851, 0.215003
1.033333,0.767680, 0.219246
1.041667,0.767756, 0.218926
1.050000,0.762528, 0.226237
1.058333,0.761299, 0.226284
1.066667,0.760018, 0.229801
1.075000,0.757921, 0.230341
1.083333,0.753960, 0.238669
1.091667,0.752141, 0.240896


==> rhoB_projective.csv <==
epsilon, fidelity, std_dev
0.100000,0.800032, 0.190495
0.108333,0.799872, 0.190072
0.116667,0.800119, 0.189599
0.125000,0.799806, 0.190024
0.133333,0.799776, 0.189408
0.141667,0.799662, 0.190166
0.150000,0.800806, 0.188959
0.158333,0.799040, 0.190188
0.166667,0.800110, 0.190462
0.175000,0.800053, 0.189239
0.183333,0.801342, 0.188187
0.191667,0.800063, 0.189552
0.200000,0.800330, 0.189617
0.208333,0.799440, 0.190280
0.216667,0.800130, 0.189036
0.225000,0.800450, 0.189458
0.233333,0.798544, 0.191342
0.241667,0.799708, 0.188462
0.250000,0.799775, 0.189839
0.258333,0.799634, 0.189814
0.266667,0.799793, 0.190862
0.275000,0.799618, 0.189953
0.283333,0.800086, 0.190809
0.291667,0.800456, 0.190245
0.300000,0.801537, 0.187973
0.308333,0.801259, 0.188740
0.316667,0.799472, 0.190388
0.325000,0.800117, 0.189580
0.333333,0.798950, 0.190928
0.341667,0.799352, 0.189916
0.350000,0.799676, 0.190243
0.358333,0.800402, 0.189936
0.366667,0.800072, 0.189347
0.375000,0.799974, 0.190028
0.383333,0.799907, 0.189779
0.391667,0.799821, 0.189332
0.400000,0.801066, 0.188577
0.408333,0.799140, 0.190820
0.416667,0.798916, 0.189781
0.425000,0.799853, 0.189626
0.433333,0.800599, 0.188831
0.441667,0.799826, 0.190194
0.450000,0.799772, 0.189536
0.458333,0.800498, 0.189361
0.466667,0.799756, 0.189536
0.475000,0.799759, 0.190091
0.483333,0.800711, 0.188800
0.491667,0.800361, 0.188880
0.500000,0.798600, 0.190986
0.508333,0.799706, 0.190372
0.516667,0.800697, 0.188122
0.525000,0.799635, 0.189990
0.533333,0.799454, 0.190197
0.541667,0.801086, 0.189155
0.550000,0.800429, 0.189557
0.558333,0.800620, 0.188312
0.566667,0.799443, 0.190803
0.575000,0.798819, 0.191351
0.583333,0.800522, 0.189175
0.591667,0.799235, 0.189584
0.600000,0.798653, 0.190998
0.608333,0.799378, 0.190429
0.616667,0.800558, 0.188615
0.625000,0.800300, 0.189712
0.633333,0.800177, 0.189938
0.641667,0.800753, 0.188696
0.650000,0.799072, 0.191046
0.658333,0.799100, 0.189791
0.666667,0.800928, 0.188045
0.675000,0.801060, 0.189300
0.683333,0.800176, 0.189444
0.691667,0.800264, 0.189539
0.700000,0.800253, 0.189849
0.708333,0.799994, 0.189338
0.716667,0.800295, 0.189185
0.725000,0.798944, 0.190753
0.733333,0.799196, 0.190570
0.741667,0.799553, 0.189798
0.750000,0.799613, 0.190885
0.758333,0.800178, 0.189699
0.766667,0.799101, 0.191107
0.775000,0.799058, 0.190633
0.783333,0.800433, 0.188801
0.791667,0.800038, 0.190417
0.800000,0.799992, 0.189696
0.808333,0.799779, 0.190370
0.816667,0.800069, 0.189245
0.825000,0.800224, 0.189612
0.833333,0.798839, 0.190758
0.841667,0.799998, 0.189975
0.850000,0.799741, 0.190060
0.858333,0.800725, 0.189833
0.866667,0.799690, 0.190170
0.875000,0.799861, 0.190232
0.883333,0.800238, 0.190079
0.891667,0.800185, 0.189468
0.900000,0.800311, 0.188980
0.908333,0.799586, 0.189875
0.916667,0.799960, 0.188947
0.925000,0.799944, 0.190323
0.933333,0.800277, 0.189159
0.941667,0.799937, 0.189870
0.950000,0.799974, 0.189527
0.958333,0.798525, 0.192207
0.966667,0.800000, 0.188985
0.975000,0.800444, 0.188932
0.983333,0.800329, 0.188742
0.991667,0.800465, 0.190315
1.000000,0.801791, 0.187826
1.008333,0.801127, 0.189089
1.016667,0.799646, 0.189702
1.025000,0.799826, 0.190173
1.033333,0.799884, 0.189971
1.041667,0.799981, 0.190324
1.050000,0.799863, 0.189884
1.058333,0.801051, 0.188732
1.066667,0.800989, 0.189196
1.075000,0.800635, 0.188537
1.083333,0.799292, 0.190161
1.091667,0.800044, 0.190517


==> rhoB_weak.csv <==
epsilon, fidelity, std_dev
0.100000,0.326443, 0.296232
0.108333,0.340862, 0.293752
0.116667,0.351339, 0.292729
0.125000,0.364703, 0.288473
0.133333,0.376430, 0.287341
0.141667,0.386627, 0.285235
0.150000,0.397935, 0.282135
0.158333,0.406563, 0.282022
0.166667,0.416109, 0.280707
0.175000,0.428528, 0.278061
0.183333,0.435518, 0.275278
0.191667,0.442384, 0.274759
0.200000,0.451919, 0.273170
0.208333,0.460160, 0.271395
0.216667,0.467612, 0.270253
0.225000,0.473835, 0.269273
0.233333,0.480588, 0.267452
0.241667,0.487988, 0.266132
0.250000,0.494043, 0.267375
0.258333,0.499149, 0.265895
0.266667,0.504602, 0.264313
0.275000,0.510853, 0.263221
0.283333,0.516092, 0.263496
0.291667,0.519829, 0.261792
0.300000,0.525428, 0.262984
0.308333,0.530260, 0.260757
0.316667,0.533642, 0.261253
0.325000,0.539339, 0.261193
0.333333,0.543967, 0.258821
0.341667,0.547682, 0.258968
0.350000,0.553207, 0.257519
0.358333,0.555212, 0.259609
0.366667,0.558784, 0.257049
0.375000,0.563670, 0.256695
0.383333,0.564829, 0.257922
0.391667,0.568336, 0.257522
0.400000,0.573561, 0.256300
0.408333,0.575379, 0.257137
0.416667,0.578158, 0.256593
0.425000,0.580319, 0.258086
0.433333,0.582953, 0.257727
0.441667,0.585492, 0.258698
0.450000,0.587886, 0.258697
0.458333,0.589698, 0.258001
0.466667,0.592134, 0.258775
0.475000,0.594934, 0.258739
0.483333,0.595456, 0.258920
0.491667,0.597895, 0.259776
0.500000,0.598367, 0.260322
0.508333,0.602210, 0.260876
0.516667,0.603656, 0.260329
0.525000,0.604257, 0.260797
0.533333,0.606521, 0.261579
0.541667,0.606443, 0.263720
0.550000,0.607830, 0.264692
0.558333,0.608833, 0.264640
0.566667,0.609428, 0.267179
0.575000,0.610898, 0.266254
0.583333,0.612196, 0.267365
0.591667,0.612180, 0.268477
0.600000,0.612490, 0.270102
0.608333,0.613871, 0.271196
0.616667,0.615911, 0.271624
0.625000,0.616264, 0.272001
0.633333,0.613564, 0.274715
0.641667,0.615107, 0.276014
0.650000,0.615466, 0.278516
0.658333,0.615298, 0.278396
0.666667,0.615720, 0.280306
0.675000,0.615625, 0.282484
0.683333,0.615842, 0.283495
0.691667,0.613582, 0.286513
0.700000,0.614758, 0.287138
0.708333,0.612624, 0.291320
0.716667,0.612680, 0.291617
0.725000,0.611537, 0.292553
0.733333,0.611647, 0.296750
0.741667,0.610018, 0.297891
0.750000,0.611251, 0.300270
0.758333,0.607550, 0.304529
0.766667,0.606891, 0.306346
0.775000,0.605797, 0.307087
0.783333,0.604783, 0.310201
0.791667,0.602033, 0.315458
0.800000,0.602658, 0.316947
0.808333,0.600437, 0.320728
0.816667,0.599184, 0.322317
0.825000,0.598066, 0.324417
0.833333,0.598456, 0.325602
0.841667,0.593410, 0.332238
0.850000,0.595419, 0.330125
0.858333,0.590140, 0.338813
0.866667,0.588165, 0.341310
0.875000,0.586263, 0.344521
0.883333,0.585405, 0.348364
0.891667,0.580953, 0.351216
0.900000,0.577478, 0.356850
0.908333,0.577439, 0.357403
0.916667,0.575270, 0.360327
0.925000,0.575712, 0.362104
0.933333,0.570280, 0.368096
0.941667,0.565669, 0.374224
0.950000,0.564414, 0.378071
0.958333,0.560740, 0.382728
0.966667,0.554256, 0.392572
0.975000,0.552894, 0.395461
0.983333,0.551846, 0.396723
0.991667,0.546881, 0.403405
1.000000,0.543897, 0.407779
1.008333,0.541659, 0.410425
1.016667,0.537865, 0.417225
1.025000,0.534757, 0.421232
1.033333,0.530499, 0.427517
1.041667,0.526146, 0.430908
1.050000,0.519936, 0.439650
1.058333,0.518571, 0.443388
1.066667,0.513316, 0.450716
1.075000,0.507455, 0.456877
1.083333,0.506221, 0.460240
1.091667,0.501624, 0.464484


==> trajectory.csv <==
t, p00, p11
0,0.500000,0.500000,
1,0.496836,0.503164,
2,0.484793,0.515207,
3,0.478477,0.521523,
4,0.459699,0.540301,
5,0.478778,0.521222,
6,0.483014,0.516986,
7,0.476497,0.523503,
8,0.463620,0.536380,
9,0.473859,0.526141,
10,0.434766,0.565234,
11,0.438753,0.561247,
12,0.451478,0.548522,
13,0.470761,0.529239,
14,0.481503,0.518497,
15,0.460518,0.539482,
16,0.422557,0.577443,
17,0.427665,0.572335,
18,0.409604,0.590396,
19,0.401171,0.598829,
20,0.381797,0.618203,
21,0.356230,0.643770,
22,0.362088,0.637912,
23,0.346256,0.653744,
24,0.289337,0.710663,
25,0.290688,0.709312,
26,0.298590,0.701410,
27,0.299245,0.700755,
28,0.297259,0.702741,
29,0.283842,0.716158,
30,0.270484,0.729516,
31,0.267927,0.732073,
32,0.266441,0.733559,
33,0.268976,0.731024,
34,0.270997,0.729003,
35,0.257289,0.742711,
36,0.231556,0.768444,
37,0.214556,0.785444,
38,0.209133,0.790867,
39,0.195178,0.804822,
40,0.163376,0.836624,
41,0.159322,0.840678,
42,0.147446,0.852554,
43,0.153437,0.846563,
44,0.142255,0.857745,
45,0.159995,0.840005,
46,0.187578,0.812422,
47,0.170078,0.829922,
48,0.172970,0.827030,
49,0.162988,0.837012,
50,0.154805,0.845195,
51,0.151909,0.848091,
52,0.133581,0.866419,
53,0.136154,0.863846,
54,0.128928,0.871072,
55,0.147575,0.852425,
56,0.171044,0.828956,
57,0.178043,0.821957,
58,0.160978,0.839022,
59,0.162862,0.837138,
60,0.161451,0.838549,
61,0.180102,0.819898,
62,0.177032,0.822968,
63,0.164899,0.835101,
64,0.165610,0.834390,
65,0.189630,0.810370,
66,0.185235,0.814765,
67,0.181234,0.818766,
68,0.182109,0.817891,
69,0.172731,0.827269,
70,0.172780,0.827220,
71,0.194219,0.805781,
72,0.201184,0.798816,
73,0.179180,0.820820,
74,0.184024,0.815976,
75,0.179510,0.820490,
76,0.184296,0.815704,
77,0.171340,0.828660,
78,0.191352,0.808648,
79,0.187708,0.812292,
80,0.182494,0.817506,
81,0.191412,0.808588,
82,0.196631,0.803369,
83,0.172207,0.827793,
84,0.195738,0.804262,
85,0.181259,0.818741,
86,0.176184,0.823816,
87,0.183005,0.816995,
88,0.188961,0.811039,
89,0.178735,0.821265,
90,0.177817,0.822183,
91,0.165698,0.834302,
92,0.142275,0.857725,
93,0.154328,0.845672,
94,0.169479,0.830521,
95,0.179934,0.820066,
96,0.204573,0.795427,
97,0.209601,0.790399,
98,0.231565,0.768435,
99,0.228853,0.771147,
100,0.212868,0.787132,
101,0.227095,0.772905,
102,0.234711,0.765289,
103,0.274830,0.725170,
104,0.284765,0.715235,
105,0.282282,0.717718,
106,0.340158,0.659842,
107,0.326057,0.673943,
108,0.305047,0.694953,
109,0.286077,0.713923,
110,0.272309,0.727691,
111,0.296525,0.703475,
112,0.289818,0.710182,
113,0.306132,0.693868,
114,0.327406,0.672594,
115,0.330354,0.669646,
116,0.354019,0.645981,
117,0.352042,0.647958,
118,0.367539,0.632461,
119,0.376079,0.623921,
120,0.376781,0.623219,
121,0.320447,0.679553,
122,0.342214,0.657786,
123,0.340736,0.659264,
124,0.317817,0.682183,
125,0.315567,0.684433,
126,0.340310,0.659690,
127,0.311558,0.688442,
128,0.295838,0.704162,
129,0.293618,0.706382,
130,0.274133,0.725867,
131,0.272089,0.727911,
132,0.288347,0.711653,
133,0.344844,0.655156,
134,0.322811,0.677189,
135,0.371311,0.628689,
136,0.387194,0.612806,
137,0.387001,0.612999,
138,0.435444,0.564556,
139,0.430624,0.569376,
140,0.457726,0.542274,
141,0.483861,0.516139,
142,0.480185,0.519815,
143,0.464599,0.535401,
144,0.482814,0.517186,
145,0.455337,0.544663,
146,0.421296,0.578704,
147,0.430355,0.569645,
148,0.432727,0.567273,
149,0.432447,0.567553,
150,0.440311,0.559689,
151,0.422402,0.577598,
152,0.396537,0.603463,
153,0.402971,0.597029,
154,0.380074,0.619926,
155,0.397224,0.602776,
156,0.395352,0.604648,
157,0.405653,0.594347,
158,0.434308,0.565692,
159,0.434177,0.565823,
160,0.466854,0.533146,
161,0.440285,0.559715,
162,0.445560,0.554440,
163,0.448948,0.551052,
164,0.481870,0.518130,
165,0.487266,0.512734,
166,0.515179,0.484821,
167,0.494139,0.505861,
168,0.500296,0.499704,
169,0.495786,0.504214,
170,0.488407,0.511593,
171,0.468891,0.531109,
172,0.497295,0.502705,
173,0.466759,0.533241,
174,0.437027,0.562973,
175,0.451547,0.548453,
176,0.449952,0.550048,
177,0.479680,0.520320,
178,0.499556,0.500444,
179,0.522869,0.477131,
180,0.542437,0.457563,
181,0.521354,0.478646,
182,0.531798,0.468202,
183,0.524900,0.475100,
184,0.531011,0.468989,
185,0.538994,0.461006,
186,0.492817,0.507183,
187,0.505210,0.494790,
188,0.465460,0.534540,
189,0.427480,0.572520,
190,0.444330,0.555670,
191,0.485859,0.514141,
192,0.517138,0.482862,
193,0.524387,0.475613,
194,0.516591,0.483409,
195,0.485490,0.514510,
196,0.482358,0.517642,
197,0.509179,0.490821,
198,0.504457,0.495543,
199,0.531594,0.468406,
200,0.472706,0.527294,
201,0.448314,0.551686,
202,0.455355,0.544645,
203,0.457567,0.542433,
204,0.466081,0.533919,
205,0.468812,0.531188,
206,0.447005,0.552995,
207,0.481483,0.518517,
208,0.510522,0.489478,
209,0.508445,0.491555,
210,0.486695,0.513305,
211,0.521585,0.478415,
212,0.531585,0.468415,
213,0.562084,0.437916,
214,0.554115,0.445885,
215,0.551548,0.448452,
216,0.524141,0.475859,
217,0.539460,0.460540,
218,0.570812,0.429188,
219,0.569575,0.430425,
220,0.582482,0.417518,
221,0.603345,0.396655,
222,0.607064,0.392936,
223,0.607880,0.392120,
224,0.581753,0.418247,
225,0.580847,0.419153,
226,0.572982,0.427018,
227,0.566755,0.433245,
228,0.564431,0.435569,
229,0.575828,0.424172,
230,0.603569,0.396431,
231,0.578792,0.421208,
232,0.587203,0.412797,
233,0.579665,0.420335,
234,0.585628,0.414372,
235,0.580369,0.419631,
236,0.578849,0.421151,
237,0.595709,0.404291,
238,0.624966,0.375034,
239,0.614300,0.385700,
240,0.600730,0.399270,
241,0.594743,0.405257,
242,0.593371,0.406629,
243,0.601834,0.398166,
244,0.571011,0.428989,
245,0.585590,0.414410,
246,0.587218,0.412782,
247,0.609776,0.390224,
248,0.602781,0.397219,
249,0.583605,0.416395,
250,0.574229,0.425771,
251,0.575559,0.424441,
252,0.577450,0.422550,
253,0.558133,0.441867,
254,0.558763,0.441237,
255,0.540337,0.459663,
256,0.538268,0.461732,
257,0.554949,0.445051,
258,0.562891,0.437109,
259,0.551212,0.448788,
260,0.553617,0.446383,
261,0.519122,0.480878,
262,0.510285,0.489715,
263,0.511351,0.488649,
264,0.503117,0.496883,
265,0.494224,0.505776,
266,0.499710,0.500290,
267,0.515532,0.484468,
268,0.493003,0.506997,
269,0.499605,0.500395,
270,0.488811,0.511189,
271,0.503861,0.496139,
272,0.529478,0.470522,
273,0.545735,0.454265,
274,0.537639,0.462361,
275,0.535969,0.464031,
276,0.535230,0.464770,
277,0.516683,0.483317,
278,0.494886,0.505114,
279,0.493413,0.506587,
280,0.499662,0.500338,
281,0.505131,0.494869,
282,0.522189,0.477811,
283,0.535103,0.464897,
284,0.529624,0.470376,
285,0.542705,0.457295,
286,0.560434,0.439566,
287,0.595958,0.404042,
288,0.586423,0.413577,
289,0.602290,0.397710,
290,0.622080,0.377920,
291,0.640752,0.359248,
292,0.636954,0.363046,
293,0.614318,0.385682,
294,0.610818,0.389182,
295,0.608793,0.391207,
296,0.597467,0.402533,
297,0.583072,0.416928,
298,0.555526,0.444474,
299,0.525252,0.474748,
300,0.548370,0.451630,
301,0.534361,0.465639,
302,0.496038,0.503962,
303,0.494833,0.505167,
304,0.494202,0.505798,
305,0.516001,0.483999,
306,0.535546,0.464454,
307,0.537678,0.462322,
308,0.530974,0.469026,
309,0.517979,0.482021,
310,0.518779,0.481221,
311,0.501083,0.498917,
312,0.515793,0.484207,
313,0.525269,0.474731,
314,0.550644,0.449356,
315,0.583051,0.416949,
316,0.564238,0.435762,
317,0.587183,0.412817,
318,0.613558,0.386442,
319,0.633177,0.366823,
320,0.601282,0.398718,
321,0.616405,0.383595,
322,0.581988,0.418012,
323,0.596271,0.403729,
324,0.605209,0.394791,
325,0.566002,0.433998,
326,0.551230,0.448770,
327,0.595345,0.404655,
328,0.593802,0.406198,
329,0.581388,0.418612,
330,0.609877,0.390123,
331,0.644174,0.355826,
332,0.590861,0.409139,
333,0.611475,0.388525,
334,0.597654,0.402346,
335,0.588889,0.411111,
336,0.573867,0.426133,
337,0.571382,0.428618,
338,0.566693,0.433307,
339,0.570231,0.429769,
340,0.562251,0.437749,
341,0.576280,0.423720,
342,0.595880,0.404120,
343,0.622299,0.377701,
344,0.604015,0.395985,
345,0.612716,0.387284,
346,0.586685,0.413315,
347,0.632241,0.367759,
348,0.625344,0.374656,
349,0.650640,0.349360,
350,0.633221,0.366779,
351,0.633268,0.366732,
352,0.650974,0.349026,
353,0.677751,0.322249,
354,0.673242,0.326758,
355,0.668606,0.331394,
356,0.683085,0.316915,
357,0.698142,0.301858,
358,0.697182,0.302818,
359,0.671797,0.328203,
360,0.700320,0.299680,
361,0.714549,0.285451,
362,0.721807,0.278193,
363,0.731852,0.268148,
364,0.736586,0.263414,
365,0.734501,0.265499,
366,0.729457,0.270543,
367,0.732416,0.267584,
368,0.705470,0.294530,
369,0.686503,0.313497,
370,0.663230,0.336770,
371,0.679303,0.320697,
372,0.658548,0.341452,
373,0.661869,0.338131,
374,0.654040,0.345960,
375,0.658811,0.341189,
376,0.631920,0.368080,
377,0.650651,0.349349,
378,0.680873,0.319127,
379,0.674583,0.325417,
380,0.662879,0.337121,
381,0.622794,0.377206,
382,0.637401,0.362599,
383,0.668591,0.331409,
384,0.701945,0.298055,
385,0.687744,0.312256,
386,0.713442,0.286558,
387,0.709477,0.290523,
388,0.713601,0.286399,
389,0.726350,0.273650,
390,0.740047,0.259953,
391,0.726334,0.273666,
392,0.729900,0.270100,
393,0.749283,0.250717,
394,0.749909,0.250091,
395,0.772197,0.227803,
396,0.760767,0.239233,
397,0.757255,0.242745,
398,0.781891,0.218109,
399,0.779181,0.220819,
400,0.763122,0.236878,
401,0.784663,0.215337,
402,0.809521,0.190479,
403,0.818863,0.181137,
404,0.824665,0.175335,
405,0.838372,0.161628,
406,0.844397,0.155603,
407,0.839192,0.160808,
408,0.841374,0.158626,
409,0.846282,0.153718,
410,0.877876,0.122124,
411,0.876937,0.123063,
412,0.875399,0.124601,
413,0.853111,0.146889,
414,0.845105,0.154895,
415,0.836482,0.163518,
416,0.831548,0.168452,
417,0.837686,0.162314,
418,0.843195,0.156805,
419,0.829628,0.170372,
420,0.831446,0.168554,
421,0.843509,0.156491,
422,0.857684,0.142316,
423,0.852095,0.147905,
424,0.857165,0.142835,
425,0.863326,0.136674,
426,0.855818,0.144182,
427,0.876608,0.123392,
428,0.872100,0.127900,
429,0.883851,0.116149,
430,0.882535,0.117465,
431,0.869233,0.130767,
432,0.860280,0.139720,
433,0.859814,0.140186,
434,0.846752,0.153248,
435,0.841411,0.158589,
436,0.849608,0.150392,
437,0.861196,0.138804,
438,0.866664,0.133336,
439,0.858611,0.141389,
440,0.870092,0.129908,
441,0.870040,0.129960,
442,0.859565,0.140435,
443,0.875001,0.124999,
444,0.879804,0.120196,
445,0.880177,0.119823,
446,0.887136,0.112864,
447,0.873235,0.126765,
448,0.845790,0.154210,
449,0.862513,0.137487,
450,0.859709,0.140291,
451,0.837913,0.162087,
452,0.851004,0.148996,
453,0.856019,0.143981,
454,0.869684,0.130316,
455,0.871891,0.128109,
456,0.878632,0.121368,
457,0.879412,0.120588,
458,0.890539,0.109461,
459,0.904526,0.095474,
460,0.892030,0.107970,
461,0.898276,0.101724,
462,0.902639,0.097361,
463,0.896290,0.103710,
464,0.909582,0.090418,
465,0.914619,0.085381,
466,0.924951,0.075049,
467,0.916568,0.083432,
468,0.918549,0.081451,
469,0.915790,0.084210,
470,0.926015,0.073985,
471,0.933691,0.066309,
472,0.930910,0.069090,
473,0.929961,0.070039,
474,0.936340,0.063660,
475,0.927583,0.072417,
476,0.918228,0.081772,
477,0.923950,0.076050,
478,0.940264,0.059736,
479,0.951327,0.048673,
480,0.952647,0.047353,
481,0.959857,0.040143,
482,0.962174,0.037826,
483,0.962362,0.037638,
484,0.963833,0.036167,
485,0.961185,0.038815,
486,0.960186,0.039814,
487,0.962261,0.037739,
488,0.961877,0.038123,
489,0.959688,0.040312,
490,0.961626,0.038374,
491,0.965079,0.034921,
492,0.967817,0.032183,
493,0.964768,0.035232,
494,0.963603,0.036397,
495,0.965380,0.034620,
496,0.964545,0.035455,
497,0.967054,0.032946,
498,0.966937,0.033063,
499,0.968991,0.031009,
500,0.973995,0.026005,
501,0.971785,0.028215,
502,0.966992,0.033008,
503,0.969880,0.030120,
504,0.964442,0.035558,
505,0.968433,0.031567,
506,0.969941,0.030059,
507,0.969625,0.030375,
508,0.965210,0.034790,
509,0.967576,0.032424,
510,0.968929,0.031071,
511,0.972827,0.027173,
512,0.977577,0.022423,
513,0.978088,0.021912,
514,0.976828,0.023172,
515,0.974361,0.025639,
516,0.972071,0.027929,
517,0.975093,0.024907,
518,0.974895,0.025105,
519,0.976408,0.023592,
520,0.979219,0.020781,
521,0.979987,0.020013,
522,0.982589,0.017411,
523,0.984981,0.015019,
524,0.985346,0.014654,
525,0.982843,0.017157,
526,0.984198,0.015802,
527,0.985631,0.014369,
528,0.985558,0.014442,
529,0.984625,0.015375,
530,0.986137,0.013863,
531,0.987486,0.012514,
532,0.987195,0.012805,
533,0.986683,0.013317,
534,0.986584,0.013416,
535,0.986371,0.013629,
536,0.988927,0.011073,
537,0.988815,0.011185,
538,0.990165,0.009835,
539,0.990580,0.009420,
540,0.990781,0.009219,
541,0.991347,0.008653,
542,0.991578,0.008422,
543,0.992349,0.007651,
544,0.992407,0.007593,
545,0.992595,0.007405,
546,0.993388,0.006612,
547,0.994001,0.005999,
548,0.993974,0.006026,
549,0.994644,0.005356,
550,0.994372,0.005628,
551,0.994720,0.005280,
552,0.994501,0.005499,
553,0.993819,0.006181,
554,0.994037,0.005963,
555,0.993391,0.006609,
556,0.992855,0.007145,
557,0.992239,0.007761,
558,0.991904,0.008096,
559,0.991863,0.008137,
560,0.990991,0.009009,
561,0.991206,0.008794,
562,0.991109,0.008891,
563,0.990570,0.009430,
564,0.989412,0.010588,
565,0.989922,0.010078,
566,0.990607,0.009393,
567,0.990857,0.009143,
568,0.991123,0.008877,
569,0.991236,0.008764,
570,0.990276,0.009724,
571,0.991067,0.008933,
572,0.992140,0.007860,
573,0.992208,0.007792,
574,0.993316,0.006684,
575,0.993313,0.006687,
576,0.993345,0.006655,
577,0.993694,0.006306,
578,0.993768,0.006232,
579,0.994011,0.005989,
580,0.993777,0.006223,
581,0.994009,0.005991,
582,0.994483,0.005517,
583,0.994943,0.005057,
584,0.995361,0.004639,
585,0.995674,0.004326,
586,0.995466,0.004534,
587,0.996066,0.003934,
588,0.995134,0.004866,
589,0.994490,0.005510,
590,0.995042,0.004958,
591,0.995577,0.004423,
592,0.995520,0.004480,
593,0.995511,0.004489,
594,0.995201,0.004799,
595,0.995233,0.004767,
596,0.994744,0.005256,
597,0.995038,0.004962,
598,0.994895,0.005105,
599,0.995490,0.004510,
600,0.995683,0.004317,
601,0.995160,0.004840,
602,0.994980,0.005020,
603,0.995021,0.004979,
604,0.995098,0.004902,
605,0.994915,0.005085,
606,0.995041,0.004959,
607,0.995319,0.004681,
608,0.995629,0.004371,
609,0.996069,0.003931,
610,0.996322,0.003678,
611,0.996763,0.003237,
612,0.996263,0.003737,
613,0.996621,0.003379,
614,0.996763,0.003237,
615,0.996531,0.003469,
616,0.996096,0.003904,
617,0.996492,0.003508,
618,0.995868,0.004132,
619,0.995410,0.004590,
620,0.995168,0.004832,
621,0.995067,0.004933,
622,0.994853,0.005147,
623,0.993990,0.006010,
624,0.994507,0.005493,
625,0.994132,0.005868,
626,0.994448,0.005552,
627,0.994514,0.005486,
628,0.994952,0.005048,
629,0.994985,0.005015,
630,0.994442,0.005558,
631,0.993943,0.006057,
632,0.993793,0.006207,
633,0.994248,0.005752,
634,0.994424,0.005576,
635,0.993429,0.006571,
636,0.993722,0.006278,
637,0.993176,0.006824,
638,0.993295,0.006705,
639,0.993767,0.006233,
640,0.993620,0.006380,
641,0.993367,0.006633,
642,0.994318,0.005682,
643,0.994315,0.005685,
644,0.994723,0.005277,
645,0.994267,0.005733,
646,0.994541,0.005459,
647,0.993656,0.006344,
648,0.993925,0.006075,
649,0.993875,0.006125,
650,0.994430,0.005570,
651,0.994712,0.005288,
652,0.994529,0.005471,
653,0.995005,0.004995,
654,0.995337,0.004663,
655,0.995073,0.004927,
656,0.995078,0.004922,
657,0.995303,0.004697,
658,0.995488,0.004512,
659,0.995158,0.004842,
660,0.994753,0.005247,
661,0.994811,0.005189,
662,0.995074,0.004926,
663,0.994914,0.005086,
664,0.994475,0.005525,
665,0.994561,0.005439,
666,0.995061,0.004939,
667,0.995335,0.004665,
668,0.996330,0.003670,
669,0.995730,0.004270,
670,0.995024,0.004976,
671,0.995285,0.004715,
672,0.995908,0.004092,
673,0.996539,0.003461,
674,0.996592,0.003408,
675,0.996920,0.003080,
676,0.996980,0.003020,
677,0.996574,0.003426,
678,0.996460,0.003540,
679,0.996978,0.003022,
680,0.997190,0.002810,
681,0.997663,0.002337,
682,0.997376,0.002624,
683,0.997483,0.002517,
684,0.997326,0.002674,
685,0.997251,0.002749,
686,0.997254,0.002746,
687,0.997163,0.002837,
688,0.997237,0.002763,
689,0.997193,0.002807,
690,0.997279,0.002721,
691,0.997564,0.002436,
692,0.997449,0.002551,
693,0.997448,0.002552,
694,0.997114,0.002886,
695,0.997357,0.002643,
696,0.997145,0.002855,
697,0.997127,0.002873,
698,0.997054,0.002946,
699,0.996749,0.003251,
700,0.996599,0.003401,
701,0.995984,0.004016,
702,0.995462,0.004538,
703,0.995689,0.004311,
704,0.995710,0.004290,
705,0.995944,0.004056,
706,0.995964,0.004036,
707,0.996084,0.003916,
708,0.996120,0.003880,
709,0.996456,0.003544,
710,0.996951,0.003049,
711,0.996588,0.003412,
712,0.996732,0.003268,
713,0.996787,0.003213,
714,0.996969,0.003031,
715,0.996733,0.003267,
716,0.996748,0.003252,
717,0.996320,0.003680,
718,0.996018,0.003982,
719,0.996452,0.003548,
720,0.996468,0.003532,
721,0.996560,0.003440,
722,0.996682,0.003318,
723,0.996572,0.003428,
724,0.996428,0.003572,
725,0.996320,0.003680,
726,0.996346,0.003654,
727,0.996535,0.003465,
728,0.996063,0.003937,
729,0.996360,0.003640,
730,0.996782,0.003218,
731,0.997117,0.002883,
732,0.996515,0.003485,
733,0.996416,0.003584,
734,0.996804,0.003196,
735,0.996887,0.003113,
736,0.996857,0.003143,
737,0.996683,0.003317,
738,0.996967,0.003033,
739,0.997339,0.002661,
740,0.996902,0.003098,
741,0.996934,0.003066,
742,0.996890,0.003110,
743,0.996707,0.003293,
744,0.996655,0.003345,
745,0.996483,0.003517,
746,0.996489,0.003511,
747,0.996375,0.003625,
748,0.996711,0.003289,
749,0.996983,0.003017,
750,0.997062,0.002938,
751,0.996491,0.003509,
752,0.996158,0.003842,
753,0.996470,0.003530,
754,0.996546,0.003454,
755,0.996769,0.003231,
756,0.996718,0.003282,
757,0.996627,0.003373,
758,0.996860,0.003140,
759,0.996506,0.003494,
760,0.996522,0.003478,
761,0.996392,0.003608,
762,0.996108,0.003892,
763,0.996213,0.003787,
764,0.996442,0.003558,
765,0.996297,0.003703,
766,0.996732,0.003268,
767,0.996703,0.003297,
768,0.996427,0.003573,
769,0.996661,0.003339,
770,0.996618,0.003382,
771,0.996980,0.003020,
772,0.997464,0.002536,
773,0.997412,0.002588,
774,0.997628,0.002372,
775,0.997642,0.002358,
776,0.997568,0.002432,
777,0.997751,0.002249,
778,0.997766,0.002234,
779,0.997715,0.002285,
780,0.997687,0.002313,
781,0.997390,0.002610,
782,0.996944,0.003056,
783,0.997006,0.002994,
784,0.997257,0.002743,
785,0.996676,0.003324,
786,0.997150,0.002850,
787,0.997401,0.002599,
788,0.997527,0.002473,
789,0.997932,0.002068,
790,0.998255,0.001745,
791,0.998001,0.001999,
792,0.998070,0.001930,
793,0.998306,0.001694,
794,0.998328,0.001672,
795,0.997908,0.002092,
796,0.997762,0.002238,
797,0.997904,0.002096,
798,0.998054,0.001946,
799,0.998040,0.001960,
800,0.998035,0.001965,
801,0.997776,0.002224,
802,0.997279,0.002721,
803,0.997382,0.002618,
804,0.997348,0.002652,
805,0.997193,0.002807,
806,0.997202,0.002798,
807,0.997177,0.002823,
808,0.997435,0.002565,
809,0.997588,0.002412,
810,0.997284,0.002716,
811,0.997561,0.002439,
812,0.997677,0.002323,
813,0.997780,0.002220,
814,0.997722,0.002278,
815,0.997531,0.002469,
816,0.997148,0.002852,
817,0.997659,0.002341,
818,0.997761,0.002239,
819,0.997901,0.002099,
820,0.997520,0.002480,
821,0.997602,0.002398,
822,0.997521,0.002479,
823,0.997482,0.002518,
824,0.997584,0.002416,
825,0.997401,0.002599,
826,0.997563,0.002437,
827,0.997705,0.002295,
828,0.997672,0.002328,
829,0.997785,0.002215,
830,0.997580,0.002420,
831,0.997501,0.002499,
832,0.997510,0.002490,
833,0.997518,0.002482,
834,0.997756,0.002244,
835,0.997750,0.002250,
836,0.997569,0.002431,
837,0.997684,0.002316,
838,0.997824,0.002176,
839,0.997402,0.002598,
840,0.997495,0.002505,
841,0.997816,0.002184,
842,0.997683,0.002317,
843,0.997933,0.002067,
844,0.997612,0.002388,
845,0.997667,0.002333,
846,0.997463,0.002537,
847,0.997359,0.002641,
848,0.997124,0.002876,
849,0.997288,0.002712,
850,0.997109,0.002891,
851,0.997177,0.002823,
852,0.996717,0.003283,
853,0.996728,0.003272,
854,0.996304,0.003696,
855,0.995968,0.004032,
856,0.995674,0.004326,
857,0.995178,0.004822,
858,0.995951,0.004049,
859,0.996019,0.003981,
860,0.996275,0.003725,
861,0.995870,0.004130,
862,0.995651,0.004349,
863,0.994852,0.005148,
864,0.994128,0.005872,
865,0.994816,0.005184,
866,0.995835,0.004165,
867,0.996010,0.003990,
868,0.996535,0.003465,
869,0.996083,0.003917,
870,0.995689,0.004311,
871,0.996181,0.003819,
872,0.996159,0.003841,
873,0.996211,0.003789,
874,0.996736,0.003264,
875,0.996611,0.003389,
876,0.996680,0.003320,
877,0.996278,0.003722,
878,0.996318,0.003682,
879,0.996513,0.003487,
880,0.996252,0.003748,
881,0.996939,0.003061,
882,0.996785,0.003215,
883,0.996140,0.003860,
884,0.996448,0.003552,
885,0.996395,0.003605,
886,0.996310,0.003690,
887,0.996673,0.003327,
888,0.996350,0.003650,
889,0.996762,0.003238,
890,0.997243,0.002757,
891,0.997564,0.002436,
892,0.997621,0.002379,
893,0.998013,0.001987,
894,0.998312,0.001688,
895,0.998263,0.001737,
896,0.998145,0.001855,
897,0.998029,0.001971,
898,0.998144,0.001856,
899,0.998060,0.001940,
900,0.998091,0.001909,
901,0.998193,0.001807,
902,0.998221,0.001779,
903,0.998261,0.001739,
904,0.998497,0.001503,
905,0.998503,0.001497,
906,0.998669,0.001331,
907,0.998665,0.001335,
908,0.998774,0.001226,
909,0.998797,0.001203,
910,0.998600,0.001400,
911,0.998537,0.001463,
912,0.998773,0.001227,
913,0.998844,0.001156,
914,0.998721,0.001279,
915,0.998818,0.001182,
916,0.998888,0.001112,
917,0.998662,0.001338,
918,0.998716,0.001284,
919,0.998563,0.001437,
920,0.998416,0.001584,
921,0.998605,0.001395,
922,0.998649,0.001351,
923,0.998507,0.001493,
924,0.998492,0.001508,
925,0.998609,0.001391,
926,0.998711,0.001289,
927,0.998541,0.001459,
928,0.998757,0.001243,
929,0.998679,0.001321,
930,0.998833,0.001167,
931,0.998797,0.001203,
932,0.998917,0.001083,
933,0.999034,0.000966,
934,0.998886,0.001114,
935,0.998821,0.001179,
936,0.998800,0.001200,
937,0.998930,0.001070,
938,0.998878,0.001122,
939,0.998864,0.001136,
940,0.998870,0.001130,
941,0.998996,0.001004,
942,0.999043,0.000957,
943,0.999005,0.000995,
944,0.999005,0.000995,
945,0.999013,0.000987,
946,0.999024,0.000976,
947,0.999123,0.000877,
948,0.999155,0.000845,
949,0.999177,0.000823,
950,0.999069,0.000931,
951,0.999099,0.000901,
952,0.999065,0.000935,
953,0.999057,0.000943,
954,0.998948,0.001052,
955,0.998819,0.001181,
956,0.998840,0.001160,
957,0.998928,0.001072,
958,0.998947,0.001053,
959,0.998963,0.001037,
960,0.999027,0.000973,
961,0.999145,0.000855,
962,0.999166,0.000834,
963,0.999282,0.000718,
964,0.999266,0.000734,
965,0.999276,0.000724,
966,0.999301,0.000699,
967,0.999218,0.000782,
968,0.999174,0.000826,
969,0.999083,0.000917,
970,0.999045,0.000955,
971,0.998962,0.001038,
972,0.998595,0.001405,
973,0.998467,0.001533,
974,0.998368,0.001632,
975,0.998359,0.001641,
976,0.998488,0.001512,
977,0.998531,0.001469,
978,0.998425,0.001575,
979,0.998622,0.001378,
980,0.998698,0.001302,
981,0.998602,0.001398,
982,0.998468,0.001532,
983,0.998460,0.001540,
984,0.998605,0.001395,
985,0.998629,0.001371,
986,0.998614,0.001386,
987,0.998388,0.001612,
988,0.998254,0.001746,
989,0.998184,0.001816,
990,0.998164,0.001836,
991,0.998197,0.001803,
992,0.998424,0.001576,
993,0.998374,0.001626,
994,0.998467,0.001533,
995,0.998435,0.001565,
996,0.998569,0.001431,
997,0.998499,0.001501,
998,0.998264,0.001736,
999,0.998473,0.001527,
1000,0.998503,0.001497,
1001,0.998427,0.001573,
1002,0.998477,0.001523,
1003,0.998679,0.001321,
1004,0.998751,0.001249,
1005,0.998620,0.001380,
1006,0.998724,0.001276,
1007,0.998538,0.001462,
1008,0.998326,0.001674,
1009,0.998242,0.001758,
1010,0.997861,0.002139,
1011,0.997811,0.002189,
1012,0.997819,0.002181,
1013,0.997806,0.002194,
1014,0.998120,0.001880,
1015,0.998074,0.001926,
1016,0.997938,0.002062,
1017,0.997713,0.002287,
1018,0.997580,0.002420,
1019,0.997470,0.002530,
1020,0.997628,0.002372,
1021,0.997788,0.002212,
1022,0.997744,0.002256,
1023,0.997612,0.002388,
1024,0.997641,0.002359,
1025,0.997524,0.002476,
1026,0.997528,0.002472,
1027,0.997130,0.002870,
1028,0.997352,0.002648,
1029,0.997492,0.002508,
1030,0.997487,0.002513,
1031,0.997633,0.002367,
1032,0.997738,0.002262,
1033,0.997631,0.002369,
1034,0.997512,0.002488,
1035,0.997369,0.002631,
1036,0.997460,0.002540,
1037,0.997242,0.002758,
1038,0.997451,0.002549,
1039,0.997023,0.002977,
1040,0.997073,0.002927,
1041,0.997006,0.002994,
1042,0.996904,0.003096,
1043,0.996759,0.003241,
1044,0.996792,0.003208,
1045,0.996864,0.003136,
1046,0.996883,0.003117,
1047,0.996732,0.003268,
1048,0.997213,0.002787,
1049,0.996506,0.003494,
1050,0.996344,0.003656,
1051,0.996085,0.003915,
1052,0.995947,0.004053,
1053,0.995785,0.004215,
1054,0.996368,0.003632,
1055,0.995664,0.004336,
1056,0.996114,0.003886,
1057,0.996109,0.003891,
1058,0.996182,0.003818,
1059,0.995926,0.004074,
1060,0.995662,0.004338,
1061,0.995794,0.004206,
1062,0.995973,0.004027,
1063,0.995357,0.004643,
1064,0.996106,0.003894,
1065,0.996373,0.003627,
1066,0.996385,0.003615,
1067,0.996055,0.003945,
1068,0.996017,0.003983,
1069,0.995742,0.004258,
1070,0.995576,0.004424,
1071,0.995396,0.004604,
1072,0.995258,0.004742,
1073,0.995126,0.004874,
1074,0.994813,0.005187,
1075,0.995323,0.004677,
1076,0.996054,0.003946,
1077,0.996210,0.003790,
1078,0.996183,0.003817,
1079,0.996079,0.003921,
1080,0.995965,0.004035,
1081,0.995881,0.004119,
1082,0.995474,0.004526,
1083,0.995845,0.004155,
1084,0.995929,0.004071,
1085,0.996020,0.003980,
1086,0.996357,0.003643,
1087,0.995117,0.004883,
1088,0.994824,0.005176,
1089,0.995119,0.004881,
1090,0.995426,0.004574,
1091,0.995598,0.004402,
1092,0.996110,0.003890,
1093,0.995481,0.004519,
1094,0.995606,0.004394,
1095,0.995546,0.004454,
1096,0.995490,0.004510,
1097,0.995613,0.004387,
1098,0.995828,0.004172,
1099,0.996159,0.003841,
1100,0.996635,0.003365,
1101,0.996398,0.003602,
1102,0.996733,0.003267,
1103,0.997269,0.002731,
1104,0.997319,0.002681,
1105,0.997455,0.002545,
1106,0.997483,0.002517,
1107,0.997315,0.002685,
1108,0.996828,0.003172,
1109,0.996981,0.003019,
1110,0.996420,0.003580,
1111,0.996391,0.003609,
1112,0.996528,0.003472,
1113,0.996352,0.003648,
1114,0.996055,0.003945,
1115,0.996098,0.003902,
1116,0.996032,0.003968,
1117,0.996188,0.003812,
1118,0.996388,0.003612,
1119,0.996609,0.003391,
1120,0.996645,0.003355,
1121,0.996314,0.003686,
1122,0.996127,0.003873,
1123,0.996604,0.003396,
1124,0.996330,0.003670,
1125,0.996691,0.003309,
1126,0.996311,0.003689,
1127,0.996396,0.003604,
1128,0.995819,0.004181,
1129,0.996519,0.003481,
1130,0.996456,0.003544,
1131,0.996786,0.003214,
1132,0.996608,0.003392,
1133,0.996596,0.003404,
1134,0.996555,0.003445,
1135,0.997044,0.002956,
1136,0.996995,0.003005,
1137,0.996892,0.003108,
1138,0.997068,0.002932,
1139,0.997122,0.002878,
1140,0.996950,0.003050,
1141,0.997284,0.002716,
1142,0.997436,0.002564,
1143,0.996999,0.003001,
1144,0.996989,0.003011,
1145,0.997499,0.002501,
1146,0.997600,0.002400,
1147,0.997527,0.002473,
1148,0.997742,0.002258,
1149,0.997838,0.002162,
1150,0.997842,0.002158,
1151,0.997685,0.002315,
1152,0.997635,0.002365,
1153,0.997983,0.002017,
1154,0.997916,0.002084,
1155,0.997774,0.002226,
1156,0.998071,0.001929,
1157,0.997820,0.002180,
1158,0.997707,0.002293,
1159,0.997702,0.002298,
1160,0.997634,0.002366,
1161,0.997567,0.002433,
1162,0.997087,0.002913,
1163,0.996910,0.003090,
1164,0.997007,0.002993,
1165,0.997042,0.002958,
1166,0.996930,0.003070,
1167,0.996548,0.003452,
1168,0.996695,0.003305,
1169,0.996354,0.003646,
1170,0.996756,0.003244,
1171,0.996482,0.003518,
1172,0.996460,0.003540,
1173,0.996518,0.003482,
1174,0.996919,0.003081,
1175,0.996969,0.003031,
1176,0.997103,0.002897,
1177,0.996836,0.003164,
1178,0.996312,0.003688,
1179,0.996177,0.003823,
1180,0.996258,0.003742,
1181,0.996094,0.003906,
1182,0.995548,0.004452,
1183,0.995778,0.004222,
1184,0.995534,0.004466,
1185,0.995785,0.004215,
1186,0.995081,0.004919,
1187,0.994727,0.005273,
1188,0.994615,0.005385,
1189,0.994768,0.005232,
1190,0.994546,0.005454,
1191,0.994604,0.005396,
1192,0.994956,0.005044,
1193,0.995274,0.004726,
1194,0.994187,0.005813,
1195,0.993809,0.006191,
1196,0.993611,0.006389,
1197,0.994030,0.005970,
1198,0.995106,0.004894,
1199,0.995037,0.004963,
1200,0.995015,0.004985,
1201,0.995273,0.004727,
1202,0.995731,0.004269,
1203,0.996165,0.003835,
1204,0.996131,0.003869,
1205,0.995647,0.004353,
1206,0.995932,0.004068,
1207,0.995769,0.004231,
1208,0.995849,0.004151,
1209,0.995249,0.004751,
1210,0.995789,0.004211,
1211,0.995889,0.004111,
1212,0.995273,0.004727,
1213,0.994883,0.005117,
1214,0.994982,0.005018,
1215,0.994589,0.005411,
1216,0.994697,0.005303,
1217,0.994249,0.005751,
1218,0.994050,0.005950,
1219,0.994139,0.005861,
1220,0.994267,0.005733,
1221,0.994208,0.005792,
1222,0.994456,0.005544,
1223,0.994208,0.005792,
1224,0.994377,0.005623,
1225,0.994938,0.005062,
1226,0.994194,0.005806,
1227,0.993956,0.006044,
1228,0.993774,0.006226,
1229,0.993621,0.006379,
1230,0.993952,0.006048,
1231,0.994065,0.005935,
1232,0.994845,0.005155,
1233,0.994915,0.005085,
1234,0.994430,0.005570,
1235,0.994701,0.005299,
1236,0.994571,0.005429,
1237,0.994350,0.005650,
1238,0.992219,0.007781,
1239,0.992165,0.007835,
1240,0.992899,0.007101,
1241,0.993578,0.006422,
1242,0.993503,0.006497,
1243,0.993104,0.006896,
1244,0.993733,0.006267,
1245,0.994206,0.005794,
1246,0.995191,0.004809,
1247,0.994942,0.005058,
1248,0.995653,0.004347,
1249,0.995075,0.004925,
1250,0.995368,0.004632,
1251,0.995719,0.004281,
1252,0.995215,0.004785,
1253,0.995411,0.004589,
1254,0.995600,0.004400,
1255,0.995619,0.004381,
1256,0.995168,0.004832,
1257,0.994771,0.005229,
1258,0.994561,0.005439,
1259,0.993944,0.006056,
1260,0.993843,0.006157,
1261,0.993453,0.006547,
1262,0.993688,0.006312,
1263,0.993721,0.006279,
1264,0.995236,0.004764,
1265,0.995239,0.004761,
1266,0.994974,0.005026,
1267,0.994737,0.005263,
1268,0.994610,0.005390,
1269,0.994684,0.005316,
1270,0.994672,0.005328,
1271,0.994928,0.005072,
1272,0.995374,0.004626,
1273,0.995688,0.004312,
1274,0.996092,0.003908,
1275,0.996123,0.003877,
1276,0.996178,0.003822,
1277,0.995903,0.004097,
1278,0.995664,0.004336,
1279,0.996069,0.003931,
1280,0.996475,0.003525,
1281,0.996358,0.003642,
1282,0.996181,0.003819,
1283,0.996081,0.003919,
1284,0.995902,0.004098,
1285,0.996237,0.003763,
1286,0.995839,0.004161,
1287,0.995559,0.004441,
1288,0.995420,0.004580,
1289,0.995643,0.004357,
1290,0.995459,0.004541,
1291,0.995473,0.004527,
1292,0.995972,0.004028,
1293,0.996208,0.003792,
1294,0.996229,0.003771,
1295,0.995923,0.004077,
1296,0.995606,0.004394,
1297,0.994600,0.005400,
1298,0.993852,0.006148,
1299,0.994448,0.005552,
1300,0.994711,0.005289,
1301,0.994478,0.005522,
1302,0.994122,0.005878,
1303,0.993628,0.006372,
1304,0.993623,0.006377,
1305,0.993584,0.006416,
1306,0.993441,0.006559,
1307,0.994208,0.005792,
1308,0.993800,0.006200,
1309,0.994355,0.005645,
1310,0.993818,0.006182,
1311,0.993820,0.006180,
1312,0.993200,0.006800,
1313,0.994686,0.005314,
1314,0.994862,0.005138,
1315,0.994408,0.005592,
1316,0.994475,0.005525,
1317,0.994996,0.005004,
1318,0.994805,0.005195,
1319,0.995424,0.004576,
1320,0.995702,0.004298,
1321,0.996140,0.003860,
1322,0.995943,0.004057,
1323,0.996069,0.003931,
1324,0.996256,0.003744,
1325,0.996733,0.003267,
1326,0.996545,0.003455,
1327,0.996234,0.003766,
1328,0.996007,0.003993,
1329,0.996218,0.003782,
1330,0.996081,0.003919,
1331,0.996443,0.003557,
1332,0.996244,0.003756,
1333,0.996337,0.003663,
1334,0.996540,0.003460,
1335,0.996442,0.003558,
1336,0.996418,0.003582,
1337,0.996653,0.003347,
1338,0.996558,0.003442,
1339,0.996568,0.003432,
1340,0.995969,0.004031,
1341,0.995991,0.004009,
1342,0.995876,0.004124,
1343,0.995505,0.004495,
1344,0.995631,0.004369,
1345,0.995314,0.004686,
1346,0.995505,0.004495,
1347,0.995398,0.004602,
1348,0.995282,0.004718,
1349,0.995198,0.004802,
1350,0.994869,0.005131,
1351,0.994364,0.005636,
1352,0.994262,0.005738,
1353,0.994655,0.005345,
1354,0.994031,0.005969,
1355,0.993885,0.006115,
1356,0.993373,0.006627,
1357,0.993569,0.006431,
1358,0.994399,0.005601,
1359,0.994320,0.005680,
1360,0.993984,0.006016,
1361,0.993114,0.006886,
1362,0.992117,0.007883,
1363,0.991612,0.008388,
1364,0.992516,0.007484,
1365,0.992667,0.007333,
1366,0.992795,0.007205,
1367,0.993185,0.006815,
1368,0.992014,0.007986,
1369,0.991834,0.008166,
1370,0.991368,0.008632,
1371,0.991686,0.008314,
1372,0.991104,0.008896,
1373,0.991860,0.008140,
1374,0.991351,0.008649,
1375,0.991102,0.008898,
1376,0.990450,0.009550,
1377,0.989962,0.010038,
1378,0.989565,0.010435,
1379,0.988803,0.011197,
1380,0.988222,0.011778,
1381,0.987292,0.012708,
1382,0.988423,0.011577,
1383,0.988500,0.011500,
1384,0.986810,0.013190,
1385,0.987183,0.012817,
1386,0.985732,0.014268,
1387,0.984935,0.015065,
1388,0.985208,0.014792,
1389,0.984030,0.015970,
1390,0.983635,0.016365,
1391,0.984523,0.015477,
1392,0.986275,0.013725,
1393,0.985081,0.014919,
1394,0.983076,0.016924,
1395,0.981825,0.018175,
1396,0.980491,0.019509,
1397,0.978585,0.021415,
1398,0.978518,0.021482,
1399,0.979538,0.020462,
1400,0.978562,0.021438,
1401,0.979543,0.020457,
1402,0.978612,0.021388,
1403,0.981913,0.018087,
1404,0.980628,0.019372,
1405,0.981307,0.018693,
1406,0.980804,0.019196,
1407,0.980991,0.019009,
1408,0.983736,0.016264,
1409,0.984967,0.015033,
1410,0.986283,0.013717,
1411,0.985198,0.014802,
1412,0.984838,0.015162,
1413,0.986964,0.013036,
1414,0.985948,0.014052,
1415,0.983978,0.016022,
1416,0.984611,0.015389,
1417,0.984575,0.015425,
1418,0.983910,0.016090,
1419,0.985242,0.014758,
1420,0.984144,0.015856,
1421,0.985865,0.014135,
1422,0.987237,0.012763,
1423,0.988387,0.011613,
1424,0.986483,0.013517,
1425,0.986600,0.013400,
1426,0.984788,0.015212,
1427,0.982130,0.017870,
1428,0.984313,0.015687,
1429,0.983356,0.016644,
1430,0.980757,0.019243,
1431,0.979372,0.020628,
1432,0.977585,0.022415,
1433,0.979973,0.020027,
1434,0.980789,0.019211,
1435,0.978523,0.021477,
1436,0.978661,0.021339,
1437,0.981376,0.018624,
1438,0.977272,0.022728,
1439,0.980257,0.019743,
1440,0.980953,0.019047,
1441,0.981943,0.018057,
1442,0.982851,0.017149,
1443,0.982396,0.017604,
1444,0.982441,0.017559,
1445,0.981733,0.018267,
1446,0.981546,0.018454,
1447,0.983294,0.016706,
1448,0.983283,0.016717,
1449,0.984501,0.015499,
1450,0.983812,0.016188,
1451,0.982667,0.017333,
1452,0.979220,0.020780,
1453,0.979736,0.020264,
1454,0.981218,0.018782,
1455,0.983832,0.016168,
1456,0.985855,0.014145,
1457,0.986841,0.013159,
1458,0.986756,0.013244,
1459,0.986739,0.013261,
1460,0.987649,0.012351,
1461,0.989526,0.010474,
1462,0.989958,0.010042,
1463,0.989842,0.010158,
1464,0.989698,0.010302,
1465,0.989582,0.010418,
1466,0.990008,0.009992,
1467,0.990569,0.009431,
1468,0.989768,0.010232,
1469,0.990511,0.009489,
1470,0.991641,0.008359,
1471,0.990628,0.009372,
1472,0.990872,0.009128,
1473,0.992624,0.007376,
1474,0.993173,0.006827,
1475,0.993131,0.006869,
1476,0.994123,0.005877,
1477,0.994194,0.005806,
1478,0.993900,0.006100,
1479,0.994434,0.005566,
1480,0.994309,0.005691,
1481,0.994088,0.005912,
1482,0.993661,0.006339,
1483,0.993547,0.006453,
1484,0.992912,0.007088,
1485,0.993606,0.006394,
1486,0.993582,0.006418,
1487,0.994099,0.005901,
1488,0.993489,0.006511,
1489,0.994305,0.005695,
1490,0.994732,0.005268,
1491,0.995536,0.004464,
1492,0.995879,0.004121,
1493,0.995662,0.004338,
1494,0.995968,0.004032,
1495,0.995919,0.004081,
1496,0.996222,0.003778,
1497,0.995863,0.004137,
1498,0.996073,0.003927,
1499,0.995834,0.004166,
1500,0.995868,0.004132,
1501,0.995797,0.004203,
1502,0.995573,0.004427,
1503,0.996070,0.003930,
1504,0.996682,0.003318,
1505,0.996682,0.003318,
1506,0.996458,0.003542,
1507,0.996929,0.003071,
1508,0.997067,0.002933,
1509,0.997238,0.002762,
1510,0.997179,0.002821,
1511,0.996510,0.003490,
1512,0.996778,0.003222,
1513,0.996902,0.003098,
1514,0.997149,0.002851,
1515,0.997610,0.002390,
1516,0.997502,0.002498,
1517,0.997623,0.002377,
1518,0.997683,0.002317,
1519,0.997768,0.002232,
1520,0.997700,0.002300,
1521,0.997536,0.002464,
1522,0.997972,0.002028,
1523,0.997811,0.002189,
1524,0.997773,0.002227,
1525,0.997697,0.002303,
1526,0.997467,0.002533,
1527,0.997883,0.002117,
1528,0.997849,0.002151,
1529,0.997685,0.002315,
1530,0.997813,0.002187,
1531,0.997752,0.002248,
1532,0.997769,0.002231,
1533,0.997880,0.002120,
1534,0.997980,0.002020,
1535,0.997976,0.002024,
1536,0.997655,0.002345,
1537,0.997692,0.002308,
1538,0.997708,0.002292,
1539,0.997599,0.002401,
1540,0.997775,0.002225,
1541,0.997517,0.002483,
1542,0.997775,0.002225,
1543,0.998021,0.001979,
1544,0.998164,0.001836,
1545,0.998240,0.001760,
1546,0.998272,0.001728,
1547,0.998453,0.001547,
1548,0.998352,0.001648,
1549,0.998379,0.001621,
1550,0.998424,0.001576,
1551,0.998631,0.001369,
1552,0.998720,0.001280,
1553,0.998762,0.001238,
1554,0.998752,0.001248,
1555,0.998722,0.001278,
1556,0.998549,0.001451,
1557,0.998759,0.001241,
1558,0.998747,0.001253,
1559,0.998714,0.001286,
1560,0.998796,0.001204,
1561,0.998729,0.001271,
1562,0.998704,0.001296,
1563,0.998800,0.001200,
1564,0.998659,0.001341,
1565,0.998783,0.001217,
1566,0.998885,0.001115,
1567,0.998781,0.001219,
1568,0.998985,0.001015,
1569,0.999165,0.000835,
1570,0.999078,0.000922,
1571,0.999058,0.000942,
1572,0.999143,0.000857,
1573,0.999179,0.000821,
1574,0.999196,0.000804,
1575,0.999110,0.000890,
1576,0.999307,0.000693,
1577,0.999311,0.000689,
1578,0.999168,0.000832,
1579,0.999156,0.000844,
1580,0.999094,0.000906,
1581,0.999109,0.000891,
1582,0.999073,0.000927,
1583,0.999158,0.000842,
1584,0.999180,0.000820,
1585,0.999129,0.000871,
1586,0.999276,0.000724,
1587,0.999311,0.000689,
1588,0.999349,0.000651,
1589,0.999323,0.000677,
1590,0.999365,0.000635,
1591,0.999323,0.000677,
1592,0.999386,0.000614,
1593,0.999438,0.000562,
1594,0.999468,0.000532,
1595,0.999505,0.000495,
1596,0.999524,0.000476,
1597,0.999486,0.000514,
1598,0.999487,0.000513,
1599,0.999555,0.000445,
1600,0.999571,0.000429,
1601,0.999588,0.000412,
1602,0.999563,0.000437,
1603,0.999544,0.000456,
1604,0.999578,0.000422,
1605,0.999528,0.000472,
1606,0.999582,0.000418,
1607,0.999553,0.000447,
1608,0.999568,0.000432,
1609,0.999550,0.000450,
1610,0.999577,0.000423,
1611,0.999606,0.000394,
1612,0.999634,0.000366,
1613,0.999594,0.000406,
1614,0.999596,0.000404,
1615,0.999612,0.000388,
1616,0.999610,0.000390,
1617,0.999646,0.000354,
1618,0.999605,0.000395,
1619,0.999546,0.000454,
1620,0.999512,0.000488,
1621,0.999491,0.000509,
1622,0.999490,0.000510,
1623,0.999490,0.000510,
1624,0.999451,0.000549,
1625,0.999473,0.000527,
1626,0.999431,0.000569,
1627,0.999393,0.000607,
1628,0.999388,0.000612,
1629,0.999313,0.000687,
1630,0.999325,0.000675,
1631,0.999326,0.000674,
1632,0.999428,0.000572,
1633,0.999407,0.000593,
1634,0.999457,0.000543,
1635,0.999364,0.000636,
1636,0.999397,0.000603,
1637,0.999391,0.000609,
1638,0.999371,0.000629,
1639,0.999353,0.000647,
1640,0.999348,0.000652,
1641,0.999408,0.000592,
1642,0.999476,0.000524,
1643,0.999466,0.000534,
1644,0.999389,0.000611,
1645,0.999394,0.000606,
1646,0.999348,0.000652,
1647,0.999432,0.000568,
1648,0.999425,0.000575,
1649,0.999519,0.000481,
1650,0.999374,0.000626,
1651,0.999311,0.000689,
1652,0.999224,0.000776,
1653,0.999264,0.000736,
1654,0.999149,0.000851,
1655,0.999103,0.000897,
1656,0.999067,0.000933,
1657,0.998907,0.001093,
1658,0.998959,0.001041,
1659,0.999100,0.000900,
1660,0.999188,0.000812,
1661,0.999079,0.000921,
1662,0.999128,0.000872,
1663,0.999140,0.000860,
1664,0.999205,0.000795,
1665,0.999159,0.000841,
1666,0.999123,0.000877,
1667,0.999030,0.000970,
1668,0.998937,0.001063,
1669,0.999065,0.000935,
1670,0.998992,0.001008,
1671,0.998932,0.001068,
1672,0.999005,0.000995,
1673,0.998879,0.001121,
1674,0.998861,0.001139,
1675,0.998907,0.001093,
1676,0.998830,0.001170,
1677,0.998853,0.001147,
1678,0.998857,0.001143,
1679,0.998933,0.001067,
1680,0.998938,0.001062,
1681,0.998898,0.001102,
1682,0.998820,0.001180,
1683,0.998884,0.001116,
1684,0.998972,0.001028,
1685,0.998848,0.001152,
1686,0.999026,0.000974,
1687,0.999080,0.000920,
1688,0.999071,0.000929,
1689,0.999038,0.000962,
1690,0.999178,0.000822,
1691,0.999126,0.000874,
1692,0.999112,0.000888,
1693,0.999207,0.000793,
1694,0.999311,0.000689,
1695,0.999316,0.000684,
1696,0.999246,0.000754,
1697,0.999207,0.000793,
1698,0.999228,0.000772,
1699,0.999237,0.000763,
1700,0.999148,0.000852,
1701,0.999229,0.000771,
1702,0.999242,0.000758,
1703,0.999175,0.000825,
1704,0.999174,0.000826,
1705,0.999188,0.000812,
1706,0.999279,0.000721,
1707,0.999330,0.000670,
1708,0.999405,0.000595,
1709,0.999383,0.000617,
1710,0.999338,0.000662,
1711,0.999380,0.000620,
1712,0.999369,0.000631,
1713,0.999341,0.000659,
1714,0.999388,0.000612,
1715,0.999401,0.000599,
1716,0.999335,0.000665,
1717,0.999294,0.000706,
1718,0.999303,0.000697,
1719,0.999288,0.000712,
1720,0.999371,0.000629,
1721,0.999446,0.000554,
1722,0.999416,0.000584,
1723,0.999331,0.000669,
1724,0.999274,0.000726,
1725,0.999338,0.000662,
1726,0.999302,0.000698,
1727,0.999387,0.000613,
1728,0.999468,0.000532,
1729,0.999435,0.000565,
1730,0.999461,0.000539,
1731,0.999357,0.000643,
1732,0.999453,0.000547,
1733,0.999519,0.000481,
1734,0.999495,0.000505,
1735,0.999510,0.000490,
1736,0.999568,0.000432,
1737,0.999532,0.000468,
1738,0.999555,0.000445,
1739,0.999482,0.000518,
1740,0.999453,0.000547,
1741,0.999486,0.000514,
1742,0.999483,0.000517,
1743,0.999444,0.000556,
1744,0.999412,0.000588,
1745,0.999328,0.000672,
1746,0.999263,0.000737,
1747,0.999251,0.000749,
1748,0.999280,0.000720,
1749,0.999195,0.000805,
1750,0.999124,0.000876,
1751,0.999161,0.000839,
1752,0.999235,0.000765,
1753,0.999405,0.000595,
1754,0.999372,0.000628,
1755,0.999376,0.000624,
1756,0.999400,0.000600,
1757,0.999443,0.000557,
1758,0.999475,0.000525,
1759,0.999469,0.000531,
1760,0.999493,0.000507,
1761,0.999502,0.000498,
1762,0.999485,0.000515,
1763,0.999501,0.000499,
1764,0.999533,0.000467,
1765,0.999572,0.000428,
1766,0.999587,0.000413,
1767,0.999596,0.000404,
1768,0.999616,0.000384,
1769,0.999633,0.000367,
1770,0.999669,0.000331,
1771,0.999656,0.000344,
1772,0.999650,0.000350,
1773,0.999736,0.000264,
1774,0.999738,0.000262,
1775,0.999745,0.000255,
1776,0.999772,0.000228,
1777,0.999719,0.000281,
1778,0.999740,0.000260,
1779,0.999773,0.000227,
1780,0.999770,0.000230,
1781,0.999806,0.000194,
1782,0.999756,0.000244,
1783,0.999754,0.000246,
1784,0.999779,0.000221,
1785,0.999789,0.000211,
1786,0.999782,0.000218,
1787,0.999771,0.000229,
1788,0.999762,0.000238,
1789,0.999779,0.000221,
1790,0.999757,0.000243,
1791,0.999773,0.000227,
1792,0.999749,0.000251,
1793,0.999737,0.000263,
1794,0.999746,0.000254,
1795,0.999747,0.000253,
1796,0.999738,0.000262,
1797,0.999742,0.000258,
1798,0.999721,0.000279,
1799,0.999602,0.000398,
1800,0.999570,0.000430,
1801,0.999591,0.000409,
1802,0.999644,0.000356,
1803,0.999701,0.000299,
1804,0.999703,0.000297,
1805,0.999678,0.000322,
1806,0.999722,0.000278,
1807,0.999719,0.000281,
1808,0.999715,0.000285,
1809,0.999683,0.000317,
1810,0.999679,0.000321,
1811,0.999699,0.000301,
1812,0.999701,0.000299,
1813,0.999703,0.000297,
1814,0.999722,0.000278,
1815,0.999722,0.000278,
1816,0.999774,0.000226,
1817,0.999795,0.000205,
1818,0.999797,0.000203,
1819,0.999808,0.000192,
1820,0.999813,0.000187,
1821,0.999849,0.000151,
1822,0.999840,0.000160,
1823,0.999841,0.000159,
1824,0.999855,0.000145,
1825,0.999850,0.000150,
1826,0.999851,0.000149,
1827,0.999873,0.000127,
1828,0.999854,0.000146,
1829,0.999863,0.000137,
1830,0.999882,0.000118,
1831,0.999875,0.000125,
1832,0.999874,0.000126,
1833,0.999868,0.000132,
1834,0.999857,0.000143,
1835,0.999871,0.000129,
1836,0.999870,0.000130,
1837,0.999874,0.000126,
1838,0.999874,0.000126,
1839,0.999886,0.000114,
1840,0.999883,0.000117,
1841,0.999907,0.000093,
1842,0.999903,0.000097,
1843,0.999915,0.000085,
1844,0.999910,0.000090,
1845,0.999910,0.000090,
1846,0.999923,0.000077,
1847,0.999919,0.000081,
1848,0.999919,0.000081,
1849,0.999921,0.000079,
1850,0.999908,0.000092,
1851,0.999912,0.000088,
1852,0.999918,0.000082,
1853,0.999920,0.000080,
1854,0.999921,0.000079,
1855,0.999920,0.000080,
1856,0.999913,0.000087,
1857,0.999906,0.000094,
1858,0.999911,0.000089,
1859,0.999921,0.000079,
1860,0.999917,0.000083,
1861,0.999920,0.000080,
1862,0.999924,0.000076,
1863,0.999924,0.000076,
1864,0.999924,0.000076,
1865,0.999914,0.000086,
1866,0.999912,0.000088,
1867,0.999915,0.000085,
1868,0.999917,0.000083,
1869,0.999920,0.000080,
1870,0.999928,0.000072,
1871,0.999925,0.000075,
1872,0.999933,0.000067,
1873,0.999935,0.000065,
1874,0.999925,0.000075,
1875,0.999922,0.000078,
1876,0.999921,0.000079,
1877,0.999918,0.000082,
1878,0.999927,0.000073,
1879,0.999930,0.000070,
1880,0.999931,0.000069,
1881,0.999938,0.000062,
1882,0.999937,0.000063,
1883,0.999923,0.000077,
1884,0.999922,0.000078,
1885,0.999921,0.000079,
1886,0.999925,0.000075,
1887,0.999923,0.000077,
1888,0.999929,0.000071,
1889,0.999920,0.000080,
1890,0.999912,0.000088,
1891,0.999912,0.000088,
1892,0.999904,0.000096,
1893,0.999905,0.000095,
1894,0.999918,0.000082,
1895,0.999917,0.000083,
1896,0.999922,0.000078,
1897,0.999906,0.000094,
1898,0.999899,0.000101,
1899,0.999907,0.000093,
1900,0.999908,0.000092,
1901,0.999921,0.000079,
1902,0.999916,0.000084,
1903,0.999919,0.000081,
1904,0.999921,0.000079,
1905,0.999923,0.000077,
1906,0.999934,0.000066,
1907,0.999940,0.000060,
1908,0.999943,0.000057,
1909,0.999950,0.000050,
1910,0.999954,0.000046,
1911,0.999955,0.000045,
1912,0.999958,0.000042,
1913,0.999956,0.000044,
1914,0.999962,0.000038,
1915,0.999960,0.000040,
1916,0.999964,0.000036,
1917,0.999963,0.000037,
1918,0.999969,0.000031,
1919,0.999968,0.000032,
1920,0.999964,0.000036,
1921,0.999962,0.000038,
1922,0.999964,0.000036,
1923,0.999960,0.000040,
1924,0.999960,0.000040,
1925,0.999963,0.000037,
1926,0.999961,0.000039,
1927,0.999964,0.000036,
1928,0.999965,0.000035,
1929,0.999962,0.000038,
1930,0.999961,0.000039,
1931,0.999965,0.000035,
1932,0.999968,0.000032,
1933,0.999969,0.000031,
1934,0.999970,0.000030,
1935,0.999970,0.000030,
1936,0.999970,0.000030,
1937,0.999974,0.000026,
1938,0.999970,0.000030,
1939,0.999972,0.000028,
1940,0.999971,0.000029,
1941,0.999969,0.000031,
1942,0.999966,0.000034,
1943,0.999971,0.000029,
1944,0.999976,0.000024,
1945,0.999973,0.000027,
1946,0.999971,0.000029,
1947,0.999970,0.000030,
1948,0.999970,0.000030,
1949,0.999971,0.000029,
1950,0.999966,0.000034,
1951,0.999968,0.000032,
1952,0.999964,0.000036,
1953,0.999962,0.000038,
1954,0.999961,0.000039,
1955,0.999965,0.000035,
1956,0.999964,0.000036,
1957,0.999963,0.000037,
1958,0.999962,0.000038,
1959,0.999960,0.000040,
1960,0.999966,0.000034,
1961,0.999965,0.000035,
1962,0.999968,0.000032,
1963,0.999971,0.000029,
1964,0.999968,0.000032,
1965,0.999966,0.000034,
1966,0.999959,0.000041,
1967,0.999959,0.000041,
1968,0.999957,0.000043,
1969,0.999956,0.000044,
1970,0.999953,0.000047,
1971,0.999961,0.000039,
1972,0.999957,0.000043,
1973,0.999956,0.000044,
1974,0.999951,0.000049,
1975,0.999953,0.000047,
1976,0.999952,0.000048,
1977,0.999947,0.000053,
1978,0.999948,0.000052,
1979,0.999945,0.000055,
1980,0.999949,0.000051,
1981,0.999949,0.000051,
1982,0.999959,0.000041,
1983,0.999960,0.000040,
1984,0.999960,0.000040,
1985,0.999960,0.000040,
1986,0.999959,0.000041,
1987,0.999957,0.000043,
1988,0.999964,0.000036,
1989,0.999968,0.000032,
1990,0.999964,0.000036,
1991,0.999963,0.000037,
1992,0.999965,0.000035,
1993,0.999965,0.000035,
1994,0.999961,0.000039,
1995,0.999963,0.000037,
1996,0.999964,0.000036,
1997,0.999970,0.000030,
1998,0.999971,0.000029,
1999,0.999972,0.000028,


==> trajectory2.csv <==
t, p00, p11
0,0.500000,0.500000,
1,0.515459,0.484541,
2,0.478238,0.521762,
3,0.289757,0.710243,
4,0.271097,0.728903,
5,0.309152,0.690848,
6,0.240581,0.759419,
7,0.326427,0.673573,
8,0.231933,0.768067,
9,0.162110,0.837890,
10,0.168381,0.831619,
11,0.085517,0.914483,
12,0.132882,0.867118,
13,0.104411,0.895589,
14,0.061062,0.938938,
15,0.054962,0.945038,
16,0.048150,0.951850,
17,0.054675,0.945325,
18,0.030686,0.969314,
19,0.039498,0.960502,
20,0.020068,0.979932,
21,0.007820,0.992180,
22,0.010737,0.989263,
23,0.005844,0.994156,
24,0.005466,0.994534,
25,0.002878,0.997122,
26,0.005050,0.994950,
27,0.003688,0.996312,
28,0.002361,0.997639,
29,0.001762,0.998238,
30,0.001311,0.998689,
31,0.000871,0.999129,
32,0.001215,0.998785,
33,0.000920,0.999080,
34,0.001074,0.998926,
35,0.001022,0.998978,
36,0.000791,0.999209,
37,0.000956,0.999044,
38,0.001162,0.998838,
39,0.001722,0.998278,
40,0.001424,0.998576,
41,0.001229,0.998771,
42,0.000865,0.999135,
43,0.001377,0.998623,
44,0.000848,0.999152,
45,0.001500,0.998500,
46,0.001565,0.998435,
47,0.001195,0.998805,
48,0.001334,0.998666,
49,0.003016,0.996984,
50,0.004333,0.995667,
51,0.005883,0.994117,
52,0.010689,0.989311,
53,0.008532,0.991468,
54,0.008390,0.991610,
55,0.006712,0.993288,
56,0.003777,0.996223,
57,0.003317,0.996683,
58,0.003720,0.996280,
59,0.002585,0.997415,
60,0.003236,0.996764,
61,0.002921,0.997079,
62,0.007706,0.992294,
63,0.005293,0.994707,
64,0.004155,0.995845,
65,0.004267,0.995733,
66,0.005666,0.994334,
67,0.004050,0.995950,
68,0.005460,0.994540,
69,0.006689,0.993311,
70,0.008204,0.991796,
71,0.009334,0.990666,
72,0.007998,0.992002,
73,0.004291,0.995709,
74,0.006628,0.993372,
75,0.005850,0.994150,
76,0.003871,0.996129,
77,0.002143,0.997857,
78,0.002978,0.997022,
79,0.003943,0.996057,
80,0.002767,0.997233,
81,0.001343,0.998657,
82,0.002202,0.997798,
83,0.000996,0.999004,
84,0.001782,0.998218,
85,0.001478,0.998522,
86,0.002085,0.997915,
87,0.002109,0.997891,
88,0.001865,0.998135,
89,0.003248,0.996752,
90,0.001375,0.998625,
91,0.001362,0.998638,
92,0.001714,0.998286,
93,0.003106,0.996894,
94,0.001914,0.998086,
95,0.001594,0.998406,
96,0.002322,0.997678,
97,0.001568,0.998432,
98,0.001735,0.998265,
99,0.002361,0.997639,
100,0.002748,0.997252,
101,0.002248,0.997752,
102,0.001542,0.998458,
103,0.001337,0.998663,
104,0.000624,0.999376,
105,0.000745,0.999255,
106,0.000804,0.999196,
107,0.000627,0.999373,
108,0.001053,0.998947,
109,0.000968,0.999032,
110,0.001076,0.998924,
111,0.000982,0.999018,
112,0.000714,0.999286,
113,0.000641,0.999359,
114,0.000540,0.999460,
115,0.000688,0.999312,
116,0.000780,0.999220,
117,0.001140,0.998860,
118,0.000953,0.999047,
119,0.001058,0.998942,
120,0.001785,0.998215,
121,0.001698,0.998302,
122,0.001420,0.998580,
123,0.000665,0.999335,
124,0.000656,0.999344,
125,0.000620,0.999380,
126,0.000454,0.999546,
127,0.000602,0.999398,
128,0.000285,0.999715,
129,0.000397,0.999603,
130,0.000736,0.999264,
131,0.000813,0.999187,
132,0.000994,0.999006,
133,0.001035,0.998965,
134,0.000618,0.999382,
135,0.000509,0.999491,
136,0.000632,0.999368,
137,0.002118,0.997882,
138,0.001572,0.998428,
139,0.001367,0.998633,
140,0.001269,0.998731,
141,0.000983,0.999017,
142,0.000916,0.999084,
143,0.000542,0.999458,
144,0.000555,0.999445,
145,0.000351,0.999649,
146,0.000329,0.999671,
147,0.000432,0.999568,
148,0.000239,0.999761,
149,0.000272,0.999728,
150,0.000382,0.999618,
151,0.000308,0.999692,
152,0.000116,0.999884,
153,0.000072,0.999928,
154,0.000088,0.999912,
155,0.000079,0.999921,
156,0.000076,0.999924,
157,0.000062,0.999938,
158,0.000098,0.999902,
159,0.000103,0.999897,
160,0.000083,0.999917,
161,0.000041,0.999959,
162,0.000050,0.999950,
163,0.000029,0.999971,
164,0.000021,0.999979,
165,0.000011,0.999989,
166,0.000020,0.999980,
167,0.000021,0.999979,
168,0.000014,0.999986,
169,0.000012,0.999988,
170,0.000011,0.999989,
171,0.000012,0.999988,
172,0.000008,0.999992,
173,0.000005,0.999995,
174,0.000003,0.999997,
175,0.000002,0.999998,
176,0.000002,0.999998,
177,0.000003,0.999997,
178,0.000004,0.999996,
179,0.000003,0.999997,
180,0.000002,0.999998,
181,0.000001,0.999999,
182,0.000001,0.999999,
183,0.000000,1.000000,
184,0.000001,0.999999,
185,0.000000,1.000000,
186,0.000000,1.000000,
187,0.000000,1.000000,
188,0.000000,1.000000,
189,0.000000,1.000000,
190,0.000000,1.000000,
191,0.000000,1.000000,
192,0.000000,1.000000,
193,0.000000,1.000000,
194,0.000000,1.000000,
195,0.000000,1.000000,
196,0.000000,1.000000,
197,0.000000,1.000000,
198,0.000000,1.000000,
199,0.000000,1.000000,
200,0.000000,1.000000,
201,0.000000,1.000000,
202,0.000000,1.000000,
203,0.000000,1.000000,
204,0.000000,1.000000,
205,0.000000,1.000000,
206,0.000000,1.000000,
207,0.000000,1.000000,
208,0.000000,1.000000,
209,0.000000,1.000000,
210,0.000000,1.000000,
211,0.000000,1.000000,
212,0.000000,1.000000,
213,0.000000,1.000000,
214,0.000000,1.000000,
215,0.000000,1.000000,
216,0.000000,1.000000,
217,0.000000,1.000000,
218,0.000000,1.000000,
219,0.000000,1.000000,
220,0.000000,1.000000,
221,0.000000,1.000000,
222,0.000000,1.000000,
223,0.000000,1.000000,
224,0.000000,1.000000,
225,0.000000,1.000000,
226,0.000000,1.000000,
227,0.000000,1.000000,
228,0.000000,1.000000,
229,0.000000,1.000000,
230,0.000000,1.000000,
231,0.000000,1.000000,
232,0.000000,1.000000,
233,0.000000,1.000000,
234,0.000000,1.000000,
235,0.000000,1.000000,
236,0.000000,1.000000,
237,0.000000,1.000000,
238,0.000000,1.000000,
239,0.000000,1.000000,
240,0.000000,1.000000,
241,0.000000,1.000000,
242,0.000000,1.000000,
243,0.000000,1.000000,
244,0.000000,1.000000,
245,0.000000,1.000000,
246,0.000000,1.000000,
247,0.000000,1.000000,
248,0.000000,1.000000,
249,0.000000,1.000000,
250,0.000000,1.000000,
251,0.000000,1.000000,
252,0.000000,1.000000,
253,0.000000,1.000000,
254,0.000000,1.000000,
255,0.000000,1.000000,
256,0.000000,1.000000,
257,0.000000,1.000000,
258,0.000000,1.000000,
259,0.000000,1.000000,
260,0.000000,1.000000,
261,0.000000,1.000000,
262,0.000000,1.000000,
263,0.000000,1.000000,
264,0.000000,1.000000,
265,0.000000,1.000000,
266,0.000000,1.000000,
267,0.000000,1.000000,
268,0.000000,1.000000,
269,0.000000,1.000000,
270,0.000000,1.000000,
271,0.000000,1.000000,
272,0.000000,1.000000,
273,0.000000,1.000000,
274,0.000000,1.000000,
275,0.000000,1.000000,
276,0.000000,1.000000,
277,0.000000,1.000000,
278,0.000000,1.000000,
279,0.000000,1.000000,
280,0.000000,1.000000,
281,0.000000,1.000000,
282,0.000000,1.000000,
283,0.000000,1.000000,
284,0.000000,1.000000,
285,0.000000,1.000000,
286,0.000000,1.000000,
287,0.000000,1.000000,
288,0.000000,1.000000,
289,0.000000,1.000000,
290,0.000000,1.000000,
291,0.000000,1.000000,
292,0.000000,1.000000,
293,0.000000,1.000000,
294,0.000000,1.000000,
295,0.000000,1.000000,
296,0.000000,1.000000,
297,0.000000,1.000000,
298,0.000000,1.000000,
299,0.000000,1.000000,
300,0.000000,1.000000,
301,0.000000,1.000000,
302,0.000000,1.000000,
303,0.000000,1.000000,
304,0.000000,1.000000,
305,0.000000,1.000000,
306,0.000000,1.000000,
307,0.000000,1.000000,
308,0.000000,1.000000,
309,0.000000,1.000000,
310,0.000000,1.000000,
311,0.000000,1.000000,
312,0.000000,1.000000,
313,0.000000,1.000000,
314,0.000000,1.000000,
315,0.000000,1.000000,
316,0.000000,1.000000,
317,0.000000,1.000000,
318,0.000000,1.000000,
319,0.000000,1.000000,
320,0.000000,1.000000,
321,0.000000,1.000000,
322,0.000000,1.000000,
323,0.000000,1.000000,
324,0.000000,1.000000,
325,0.000000,1.000000,
326,0.000000,1.000000,
327,0.000000,1.000000,
328,0.000000,1.000000,
329,0.000000,1.000000,
330,0.000000,1.000000,
331,0.000000,1.000000,
332,0.000000,1.000000,
333,0.000000,1.000000,
334,0.000000,1.000000,
335,0.000000,1.000000,
336,0.000000,1.000000,
337,0.000000,1.000000,
338,0.000000,1.000000,
339,0.000000,1.000000,
340,0.000000,1.000000,
341,0.000000,1.000000,
342,0.000000,1.000000,
343,0.000000,1.000000,
344,0.000000,1.000000,
345,0.000000,1.000000,
346,0.000000,1.000000,
347,0.000000,1.000000,
348,0.000000,1.000000,
349,0.000000,1.000000,
350,0.000000,1.000000,
351,0.000000,1.000000,
352,0.000000,1.000000,
353,0.000000,1.000000,
354,0.000000,1.000000,
355,0.000000,1.000000,
356,0.000000,1.000000,
357,0.000000,1.000000,
358,0.000000,1.000000,
359,0.000000,1.000000,
360,0.000000,1.000000,
361,0.000000,1.000000,
362,0.000000,1.000000,
363,0.000000,1.000000,
364,0.000000,1.000000,
365,0.000000,1.000000,
366,0.000000,1.000000,
367,0.000000,1.000000,
368,0.000000,1.000000,
369,0.000000,1.000000,
370,0.000000,1.000000,
371,0.000000,1.000000,
372,0.000000,1.000000,
373,0.000000,1.000000,
374,0.000000,1.000000,
375,0.000000,1.000000,
376,0.000000,1.000000,
377,0.000000,1.000000,
378,0.000000,1.000000,
379,0.000000,1.000000,
380,0.000000,1.000000,
381,0.000000,1.000000,
382,0.000000,1.000000,
383,0.000000,1.000000,
384,0.000000,1.000000,
385,0.000000,1.000000,
386,0.000000,1.000000,
387,0.000000,1.000000,
388,0.000000,1.000000,
389,0.000000,1.000000,
390,0.000000,1.000000,
391,0.000000,1.000000,
392,0.000000,1.000000,
393,0.000000,1.000000,
394,0.000000,1.000000,
395,0.000000,1.000000,
396,0.000000,1.000000,
397,0.000000,1.000000,
398,0.000000,1.000000,
399,0.000000,1.000000,
400,0.000000,1.000000,
401,0.000000,1.000000,
402,0.000000,1.000000,
403,0.000000,1.000000,
404,0.000000,1.000000,
405,0.000000,1.000000,
406,0.000000,1.000000,
407,0.000000,1.000000,
408,0.000000,1.000000,
409,0.000000,1.000000,
410,0.000000,1.000000,
411,0.000000,1.000000,
412,0.000000,1.000000,
413,0.000000,1.000000,
414,0.000000,1.000000,
415,0.000000,1.000000,
416,0.000000,1.000000,
417,0.000000,1.000000,
418,0.000000,1.000000,
419,0.000000,1.000000,
420,0.000000,1.000000,
421,0.000000,1.000000,
422,0.000000,1.000000,
423,0.000000,1.000000,
424,0.000000,1.000000,
425,0.000000,1.000000,
426,0.000000,1.000000,
427,0.000000,1.000000,
428,0.000000,1.000000,
429,0.000000,1.000000,
430,0.000000,1.000000,
431,0.000000,1.000000,
432,0.000000,1.000000,
433,0.000000,1.000000,
434,0.000000,1.000000,
435,0.000000,1.000000,
436,0.000000,1.000000,
437,0.000000,1.000000,
438,0.000000,1.000000,
439,0.000000,1.000000,
440,0.000000,1.000000,
441,0.000000,1.000000,
442,0.000000,1.000000,
443,0.000000,1.000000,
444,0.000000,1.000000,
445,0.000000,1.000000,
446,0.000000,1.000000,
447,0.000000,1.000000,
448,0.000000,1.000000,
449,0.000000,1.000000,
450,0.000000,1.000000,
451,0.000000,1.000000,
452,0.000000,1.000000,
453,0.000000,1.000000,
454,0.000000,1.000000,
455,0.000000,1.000000,
456,0.000000,1.000000,
457,0.000000,1.000000,
458,0.000000,1.000000,
459,0.000000,1.000000,
460,0.000000,1.000000,
461,0.000000,1.000000,
462,0.000000,1.000000,
463,0.000000,1.000000,
464,0.000000,1.000000,
465,0.000000,1.000000,
466,0.000000,1.000000,
467,0.000000,1.000000,
468,0.000000,1.000000,
469,0.000000,1.000000,
470,0.000000,1.000000,
471,0.000000,1.000000,
472,0.000000,1.000000,
473,0.000000,1.000000,
474,0.000000,1.000000,
475,0.000000,1.000000,
476,0.000000,1.000000,
477,0.000000,1.000000,
478,0.000000,1.000000,
479,0.000000,1.000000,
480,0.000000,1.000000,
481,0.000000,1.000000,
482,0.000000,1.000000,
483,0.000000,1.000000,
484,0.000000,1.000000,
485,0.000000,1.000000,
486,0.000000,1.000000,
487,0.000000,1.000000,
488,0.000000,1.000000,
489,0.000000,1.000000,
490,0.000000,1.000000,
491,0.000000,1.000000,
492,0.000000,1.000000,
493,0.000000,1.000000,
494,0.000000,1.000000,
495,0.000000,1.000000,
496,0.000000,1.000000,
497,0.000000,1.000000,
498,0.000000,1.000000,
499,0.000000,1.000000,
500,0.000000,1.000000,
501,0.000000,1.000000,
502,0.000000,1.000000,
503,0.000000,1.000000,
504,0.000000,1.000000,
505,0.000000,1.000000,
506,0.000000,1.000000,
507,0.000000,1.000000,
508,0.000000,1.000000,
509,0.000000,1.000000,
510,0.000000,1.000000,
511,0.000000,1.000000,
512,0.000000,1.000000,
513,0.000000,1.000000,
514,0.000000,1.000000,
515,0.000000,1.000000,
516,0.000000,1.000000,
517,0.000000,1.000000,
518,0.000000,1.000000,
519,0.000000,1.000000,
520,0.000000,1.000000,
521,0.000000,1.000000,
522,0.000000,1.000000,
523,0.000000,1.000000,
524,0.000000,1.000000,
525,0.000000,1.000000,
526,0.000000,1.000000,
527,0.000000,1.000000,
528,0.000000,1.000000,
529,0.000000,1.000000,
530,0.000000,1.000000,
531,0.000000,1.000000,
532,0.000000,1.000000,
533,0.000000,1.000000,
534,0.000000,1.000000,
535,0.000000,1.000000,
536,0.000000,1.000000,
537,0.000000,1.000000,
538,0.000000,1.000000,
539,0.000000,1.000000,
540,0.000000,1.000000,
541,0.000000,1.000000,
542,0.000000,1.000000,
543,0.000000,1.000000,
544,0.000000,1.000000,
545,0.000000,1.000000,
546,0.000000,1.000000,
547,0.000000,1.000000,
548,0.000000,1.000000,
549,0.000000,1.000000,
550,0.000000,1.000000,
551,0.000000,1.000000,
552,0.000000,1.000000,
553,0.000000,1.000000,
554,0.000000,1.000000,
555,0.000000,1.000000,
556,0.000000,1.000000,
557,0.000000,1.000000,
558,0.000000,1.000000,
559,0.000000,1.000000,
560,0.000000,1.000000,
561,0.000000,1.000000,
562,0.000000,1.000000,
563,0.000000,1.000000,
564,0.000000,1.000000,
565,0.000000,1.000000,
566,0.000000,1.000000,
567,0.000000,1.000000,
568,0.000000,1.000000,
569,0.000000,1.000000,
570,0.000000,1.000000,
571,0.000000,1.000000,
572,0.000000,1.000000,
573,0.000000,1.000000,
574,0.000000,1.000000,
575,0.000000,1.000000,
576,0.000000,1.000000,
577,0.000000,1.000000,
578,0.000000,1.000000,
579,0.000000,1.000000,
580,0.000000,1.000000,
581,0.000000,1.000000,
582,0.000000,1.000000,
583,0.000000,1.000000,
584,0.000000,1.000000,
585,0.000000,1.000000,
586,0.000000,1.000000,
587,0.000000,1.000000,
588,0.000000,1.000000,
589,0.000000,1.000000,
590,0.000000,1.000000,
591,0.000000,1.000000,
592,0.000000,1.000000,
593,0.000000,1.000000,
594,0.000000,1.000000,
595,0.000000,1.000000,
596,0.000000,1.000000,
597,0.000000,1.000000,
598,0.000000,1.000000,
599,0.000000,1.000000,
600,0.000000,1.000000,
601,0.000000,1.000000,
602,0.000000,1.000000,
603,0.000000,1.000000,
604,0.000000,1.000000,
605,0.000000,1.000000,
606,0.000000,1.000000,
607,0.000000,1.000000,
608,0.000000,1.000000,
609,0.000000,1.000000,
610,0.000000,1.000000,
611,0.000000,1.000000,
612,0.000000,1.000000,
613,0.000000,1.000000,
614,0.000000,1.000000,
615,0.000000,1.000000,
616,0.000000,1.000000,
617,0.000000,1.000000,
618,0.000000,1.000000,
619,0.000000,1.000000,
620,0.000000,1.000000,
621,0.000000,1.000000,
622,0.000000,1.000000,
623,0.000000,1.000000,
624,0.000000,1.000000,
625,0.000000,1.000000,
626,0.000000,1.000000,
627,0.000000,1.000000,
628,0.000000,1.000000,
629,0.000000,1.000000,
630,0.000000,1.000000,
631,0.000000,1.000000,
632,0.000000,1.000000,
633,0.000000,1.000000,
634,0.000000,1.000000,
635,0.000000,1.000000,
636,0.000000,1.000000,
637,0.000000,1.000000,
638,0.000000,1.000000,
639,0.000000,1.000000,
640,0.000000,1.000000,
641,0.000000,1.000000,
642,0.000000,1.000000,
643,0.000000,1.000000,
644,0.000000,1.000000,
645,0.000000,1.000000,
646,0.000000,1.000000,
647,0.000000,1.000000,
648,0.000000,1.000000,
649,0.000000,1.000000,
650,0.000000,1.000000,
651,0.000000,1.000000,
652,0.000000,1.000000,
653,0.000000,1.000000,
654,0.000000,1.000000,
655,0.000000,1.000000,
656,0.000000,1.000000,
657,0.000000,1.000000,
658,0.000000,1.000000,
659,0.000000,1.000000,
660,0.000000,1.000000,
661,0.000000,1.000000,
662,0.000000,1.000000,
663,0.000000,1.000000,
664,0.000000,1.000000,
665,0.000000,1.000000,
666,0.000000,1.000000,
667,0.000000,1.000000,
668,0.000000,1.000000,
669,0.000000,1.000000,
670,0.000000,1.000000,
671,0.000000,1.000000,
672,0.000000,1.000000,
673,0.000000,1.000000,
674,0.000000,1.000000,
675,0.000000,1.000000,
676,0.000000,1.000000,
677,0.000000,1.000000,
678,0.000000,1.000000,
679,0.000000,1.000000,
680,0.000000,1.000000,
681,0.000000,1.000000,
682,0.000000,1.000000,
683,0.000000,1.000000,
684,0.000000,1.000000,
685,0.000000,1.000000,
686,0.000000,1.000000,
687,0.000000,1.000000,
688,0.000000,1.000000,
689,0.000000,1.000000,
690,0.000000,1.000000,
691,0.000000,1.000000,
692,0.000000,1.000000,
693,0.000000,1.000000,
694,0.000000,1.000000,
695,0.000000,1.000000,
696,0.000000,1.000000,
697,0.000000,1.000000,
698,0.000000,1.000000,
699,0.000000,1.000000,
700,0.000000,1.000000,
701,0.000000,1.000000,
702,0.000000,1.000000,
703,0.000000,1.000000,
704,0.000000,1.000000,
705,0.000000,1.000000,
706,0.000000,1.000000,
707,0.000000,1.000000,
708,0.000000,1.000000,
709,0.000000,1.000000,
710,0.000000,1.000000,
711,0.000000,1.000000,
712,0.000000,1.000000,
713,0.000000,1.000000,
714,0.000000,1.000000,
715,0.000000,1.000000,
716,0.000000,1.000000,
717,0.000000,1.000000,
718,0.000000,1.000000,
719,0.000000,1.000000,
720,0.000000,1.000000,
721,0.000000,1.000000,
722,0.000000,1.000000,
723,0.000000,1.000000,
724,0.000000,1.000000,
725,0.000000,1.000000,
726,0.000000,1.000000,
727,0.000000,1.000000,
728,0.000000,1.000000,
729,0.000000,1.000000,
730,0.000000,1.000000,
731,0.000000,1.000000,
732,0.000000,1.000000,
733,0.000000,1.000000,
734,0.000000,1.000000,
735,0.000000,1.000000,
736,0.000000,1.000000,
737,0.000000,1.000000,
738,0.000000,1.000000,
739,0.000000,1.000000,
740,0.000000,1.000000,
741,0.000000,1.000000,
742,0.000000,1.000000,
743,0.000000,1.000000,
744,0.000000,1.000000,
745,0.000000,1.000000,
746,0.000000,1.000000,
747,0.000000,1.000000,
748,0.000000,1.000000,
749,0.000000,1.000000,
750,0.000000,1.000000,
751,0.000000,1.000000,
752,0.000000,1.000000,
753,0.000000,1.000000,
754,0.000000,1.000000,
755,0.000000,1.000000,
756,0.000000,1.000000,
757,0.000000,1.000000,
758,0.000000,1.000000,
759,0.000000,1.000000,
760,0.000000,1.000000,
761,0.000000,1.000000,
762,0.000000,1.000000,
763,0.000000,1.000000,
764,0.000000,1.000000,
765,0.000000,1.000000,
766,0.000000,1.000000,
767,0.000000,1.000000,
768,0.000000,1.000000,
769,0.000000,1.000000,
770,0.000000,1.000000,
771,0.000000,1.000000,
772,0.000000,1.000000,
773,0.000000,1.000000,
774,0.000000,1.000000,
775,0.000000,1.000000,
776,0.000000,1.000000,
777,0.000000,1.000000,
778,0.000000,1.000000,
779,0.000000,1.000000,
780,0.000000,1.000000,
781,0.000000,1.000000,
782,0.000000,1.000000,
783,0.000000,1.000000,
784,0.000000,1.000000,
785,0.000000,1.000000,
786,0.000000,1.000000,
787,0.000000,1.000000,
788,0.000000,1.000000,
789,0.000000,1.000000,
790,0.000000,1.000000,
791,0.000000,1.000000,
792,0.000000,1.000000,
793,0.000000,1.000000,
794,0.000000,1.000000,
795,0.000000,1.000000,
796,0.000000,1.000000,
797,0.000000,1.000000,
798,0.000000,1.000000,
799,0.000000,1.000000,
800,0.000000,1.000000,
801,0.000000,1.000000,
802,0.000000,1.000000,
803,0.000000,1.000000,
804,0.000000,1.000000,
805,0.000000,1.000000,
806,0.000000,1.000000,
807,0.000000,1.000000,
808,0.000000,1.000000,
809,0.000000,1.000000,
810,0.000000,1.000000,
811,0.000000,1.000000,
812,0.000000,1.000000,
813,0.000000,1.000000,
814,0.000000,1.000000,
815,0.000000,1.000000,
816,0.000000,1.000000,
817,0.000000,1.000000,
818,0.000000,1.000000,
819,0.000000,1.000000,
820,0.000000,1.000000,
821,0.000000,1.000000,
822,0.000000,1.000000,
823,0.000000,1.000000,
824,0.000000,1.000000,
825,0.000000,1.000000,
826,0.000000,1.000000,
827,0.000000,1.000000,
828,0.000000,1.000000,
829,0.000000,1.000000,
830,0.000000,1.000000,
831,0.000000,1.000000,
832,0.000000,1.000000,
833,0.000000,1.000000,
834,0.000000,1.000000,
835,0.000000,1.000000,
836,0.000000,1.000000,
837,0.000000,1.000000,
838,0.000000,1.000000,
839,0.000000,1.000000,
840,0.000000,1.000000,
841,0.000000,1.000000,
842,0.000000,1.000000,
843,0.000000,1.000000,
844,0.000000,1.000000,
845,0.000000,1.000000,
846,0.000000,1.000000,
847,0.000000,1.000000,
848,0.000000,1.000000,
849,0.000000,1.000000,
850,0.000000,1.000000,
851,0.000000,1.000000,
852,0.000000,1.000000,
853,0.000000,1.000000,
854,0.000000,1.000000,
855,0.000000,1.000000,
856,0.000000,1.000000,
857,0.000000,1.000000,
858,0.000000,1.000000,
859,0.000000,1.000000,
860,0.000000,1.000000,
861,0.000000,1.000000,
862,0.000000,1.000000,
863,0.000000,1.000000,
864,0.000000,1.000000,
865,0.000000,1.000000,
866,0.000000,1.000000,
867,0.000000,1.000000,
868,0.000000,1.000000,
869,0.000000,1.000000,
870,0.000000,1.000000,
871,0.000000,1.000000,
872,0.000000,1.000000,
873,0.000000,1.000000,
874,0.000000,1.000000,
875,0.000000,1.000000,
876,0.000000,1.000000,
877,0.000000,1.000000,
878,0.000000,1.000000,
879,0.000000,1.000000,
880,0.000000,1.000000,
881,0.000000,1.000000,
882,0.000000,1.000000,
883,0.000000,1.000000,
884,0.000000,1.000000,
885,0.000000,1.000000,
886,0.000000,1.000000,
887,0.000000,1.000000,
888,0.000000,1.000000,
889,0.000000,1.000000,
890,0.000000,1.000000,
891,0.000000,1.000000,
892,0.000000,1.000000,
893,0.000000,1.000000,
894,0.000000,1.000000,
895,0.000000,1.000000,
896,0.000000,1.000000,
897,0.000000,1.000000,
898,0.000000,1.000000,
899,0.000000,1.000000,
900,0.000000,1.000000,
901,0.000000,1.000000,
902,0.000000,1.000000,
903,0.000000,1.000000,
904,0.000000,1.000000,
905,0.000000,1.000000,
906,0.000000,1.000000,
907,0.000000,1.000000,
908,0.000000,1.000000,
909,0.000000,1.000000,
910,0.000000,1.000000,
911,0.000000,1.000000,
912,0.000000,1.000000,
913,0.000000,1.000000,
914,0.000000,1.000000,
915,0.000000,1.000000,
916,0.000000,1.000000,
917,0.000000,1.000000,
918,0.000000,1.000000,
919,0.000000,1.000000,
920,0.000000,1.000000,
921,0.000000,1.000000,
922,0.000000,1.000000,
923,0.000000,1.000000,
924,0.000000,1.000000,
925,0.000000,1.000000,
926,0.000000,1.000000,
927,0.000000,1.000000,
928,0.000000,1.000000,
929,0.000000,1.000000,
930,0.000000,1.000000,
931,0.000000,1.000000,
932,0.000000,1.000000,
933,0.000000,1.000000,
934,0.000000,1.000000,
935,0.000000,1.000000,
936,0.000000,1.000000,
937,0.000000,1.000000,
938,0.000000,1.000000,
939,0.000000,1.000000,
940,0.000000,1.000000,
941,0.000000,1.000000,
942,0.000000,1.000000,
943,0.000000,1.000000,
944,0.000000,1.000000,
945,0.000000,1.000000,
946,0.000000,1.000000,
947,0.000000,1.000000,
948,0.000000,1.000000,
949,0.000000,1.000000,
950,0.000000,1.000000,
951,0.000000,1.000000,
952,0.000000,1.000000,
953,0.000000,1.000000,
954,0.000000,1.000000,
955,0.000000,1.000000,
956,0.000000,1.000000,
957,0.000000,1.000000,
958,0.000000,1.000000,
959,0.000000,1.000000,
960,0.000000,1.000000,
961,0.000000,1.000000,
962,0.000000,1.000000,
963,0.000000,1.000000,
964,0.000000,1.000000,
965,0.000000,1.000000,
966,0.000000,1.000000,
967,0.000000,1.000000,
968,0.000000,1.000000,
969,0.000000,1.000000,
970,0.000000,1.000000,
971,0.000000,1.000000,
972,0.000000,1.000000,
973,0.000000,1.000000,
974,0.000000,1.000000,
975,0.000000,1.000000,
976,0.000000,1.000000,
977,0.000000,1.000000,
978,0.000000,1.000000,
979,0.000000,1.000000,
980,0.000000,1.000000,
981,0.000000,1.000000,
982,0.000000,1.000000,
983,0.000000,1.000000,
984,0.000000,1.000000,
985,0.000000,1.000000,
986,0.000000,1.000000,
987,0.000000,1.000000,
988,0.000000,1.000000,
989,0.000000,1.000000,
990,0.000000,1.000000,
991,0.000000,1.000000,
992,0.000000,1.000000,
993,0.000000,1.000000,
994,0.000000,1.000000,
995,0.000000,1.000000,
996,0.000000,1.000000,
997,0.000000,1.000000,
998,0.000000,1.000000,
999,0.000000,1.000000,
1000,0.000000,1.000000,
1001,0.000000,1.000000,
1002,0.000000,1.000000,
1003,0.000000,1.000000,
1004,0.000000,1.000000,
1005,0.000000,1.000000,
1006,0.000000,1.000000,
1007,0.000000,1.000000,
1008,0.000000,1.000000,
1009,0.000000,1.000000,
1010,0.000000,1.000000,
1011,0.000000,1.000000,
1012,0.000000,1.000000,
1013,0.000000,1.000000,
1014,0.000000,1.000000,
1015,0.000000,1.000000,
1016,0.000000,1.000000,
1017,0.000000,1.000000,
1018,0.000000,1.000000,
1019,0.000000,1.000000,
1020,0.000000,1.000000,
1021,0.000000,1.000000,
1022,0.000000,1.000000,
1023,0.000000,1.000000,
1024,0.000000,1.000000,
1025,0.000000,1.000000,
1026,0.000000,1.000000,
1027,0.000000,1.000000,
1028,0.000000,1.000000,
1029,0.000000,1.000000,
1030,0.000000,1.000000,
1031,0.000000,1.000000,
1032,0.000000,1.000000,
1033,0.000000,1.000000,
1034,0.000000,1.000000,
1035,0.000000,1.000000,
1036,0.000000,1.000000,
1037,0.000000,1.000000,
1038,0.000000,1.000000,
1039,0.000000,1.000000,
1040,0.000000,1.000000,
1041,0.000000,1.000000,
1042,0.000000,1.000000,
1043,0.000000,1.000000,
1044,0.000000,1.000000,
1045,0.000000,1.000000,
1046,0.000000,1.000000,
1047,0.000000,1.000000,
1048,0.000000,1.000000,
1049,0.000000,1.000000,
1050,0.000000,1.000000,
1051,0.000000,1.000000,
1052,0.000000,1.000000,
1053,0.000000,1.000000,
1054,0.000000,1.000000,
1055,0.000000,1.000000,
1056,0.000000,1.000000,
1057,0.000000,1.000000,
1058,0.000000,1.000000,
1059,0.000000,1.000000,
1060,0.000000,1.000000,
1061,0.000000,1.000000,
1062,0.000000,1.000000,
1063,0.000000,1.000000,
1064,0.000000,1.000000,
1065,0.000000,1.000000,
1066,0.000000,1.000000,
1067,0.000000,1.000000,
1068,0.000000,1.000000,
1069,0.000000,1.000000,
1070,0.000000,1.000000,
1071,0.000000,1.000000,
1072,0.000000,1.000000,
1073,0.000000,1.000000,
1074,0.000000,1.000000,
1075,0.000000,1.000000,
1076,0.000000,1.000000,
1077,0.000000,1.000000,
1078,0.000000,1.000000,
1079,0.000000,1.000000,
1080,0.000000,1.000000,
1081,0.000000,1.000000,
1082,0.000000,1.000000,
1083,0.000000,1.000000,
1084,0.000000,1.000000,
1085,0.000000,1.000000,
1086,0.000000,1.000000,
1087,0.000000,1.000000,
1088,0.000000,1.000000,
1089,0.000000,1.000000,
1090,0.000000,1.000000,
1091,0.000000,1.000000,
1092,0.000000,1.000000,
1093,0.000000,1.000000,
1094,0.000000,1.000000,
1095,0.000000,1.000000,
1096,0.000000,1.000000,
1097,0.000000,1.000000,
1098,0.000000,1.000000,
1099,0.000000,1.000000,
1100,0.000000,1.000000,
1101,0.000000,1.000000,
1102,0.000000,1.000000,
1103,0.000000,1.000000,
1104,0.000000,1.000000,
1105,0.000000,1.000000,
1106,0.000000,1.000000,
1107,0.000000,1.000000,
1108,0.000000,1.000000,
1109,0.000000,1.000000,
1110,0.000000,1.000000,
1111,0.000000,1.000000,
1112,0.000000,1.000000,
1113,0.000000,1.000000,
1114,0.000000,1.000000,
1115,0.000000,1.000000,
1116,0.000000,1.000000,
1117,0.000000,1.000000,
1118,0.000000,1.000000,
1119,0.000000,1.000000,
1120,0.000000,1.000000,
1121,0.000000,1.000000,
1122,0.000000,1.000000,
1123,0.000000,1.000000,
1124,0.000000,1.000000,
1125,0.000000,1.000000,
1126,0.000000,1.000000,
1127,0.000000,1.000000,
1128,0.000000,1.000000,
1129,0.000000,1.000000,
1130,0.000000,1.000000,
1131,0.000000,1.000000,
1132,0.000000,1.000000,
1133,0.000000,1.000000,
1134,0.000000,1.000000,
1135,0.000000,1.000000,
1136,0.000000,1.000000,
1137,0.000000,1.000000,
1138,0.000000,1.000000,
1139,0.000000,1.000000,
1140,0.000000,1.000000,
1141,0.000000,1.000000,
1142,0.000000,1.000000,
1143,0.000000,1.000000,
1144,0.000000,1.000000,
1145,0.000000,1.000000,
1146,0.000000,1.000000,
1147,0.000000,1.000000,
1148,0.000000,1.000000,
1149,0.000000,1.000000,
1150,0.000000,1.000000,
1151,0.000000,1.000000,
1152,0.000000,1.000000,
1153,0.000000,1.000000,
1154,0.000000,1.000000,
1155,0.000000,1.000000,
1156,0.000000,1.000000,
1157,0.000000,1.000000,
1158,0.000000,1.000000,
1159,0.000000,1.000000,
1160,0.000000,1.000000,
1161,0.000000,1.000000,
1162,0.000000,1.000000,
1163,0.000000,1.000000,
1164,0.000000,1.000000,
1165,0.000000,1.000000,
1166,0.000000,1.000000,
1167,0.000000,1.000000,
1168,0.000000,1.000000,
1169,0.000000,1.000000,
1170,0.000000,1.000000,
1171,0.000000,1.000000,
1172,0.000000,1.000000,
1173,0.000000,1.000000,
1174,0.000000,1.000000,
1175,0.000000,1.000000,
1176,0.000000,1.000000,
1177,0.000000,1.000000,
1178,0.000000,1.000000,
1179,0.000000,1.000000,
1180,0.000000,1.000000,
1181,0.000000,1.000000,
1182,0.000000,1.000000,
1183,0.000000,1.000000,
1184,0.000000,1.000000,
1185,0.000000,1.000000,
1186,0.000000,1.000000,
1187,0.000000,1.000000,
1188,0.000000,1.000000,
1189,0.000000,1.000000,
1190,0.000000,1.000000,
1191,0.000000,1.000000,
1192,0.000000,1.000000,
1193,0.000000,1.000000,
1194,0.000000,1.000000,
1195,0.000000,1.000000,
1196,0.000000,1.000000,
1197,0.000000,1.000000,
1198,0.000000,1.000000,
1199,0.000000,1.000000,
1200,0.000000,1.000000,
1201,0.000000,1.000000,
1202,0.000000,1.000000,
1203,0.000000,1.000000,
1204,0.000000,1.000000,
1205,0.000000,1.000000,
1206,0.000000,1.000000,
1207,0.000000,1.000000,
1208,0.000000,1.000000,
1209,0.000000,1.000000,
1210,0.000000,1.000000,
1211,0.000000,1.000000,
1212,0.000000,1.000000,
1213,0.000000,1.000000,
1214,0.000000,1.000000,
1215,0.000000,1.000000,
1216,0.000000,1.000000,
1217,0.000000,1.000000,
1218,0.000000,1.000000,
1219,0.000000,1.000000,
1220,0.000000,1.000000,
1221,0.000000,1.000000,
1222,0.000000,1.000000,
1223,0.000000,1.000000,
1224,0.000000,1.000000,
1225,0.000000,1.000000,
1226,0.000000,1.000000,
1227,0.000000,1.000000,
1228,0.000000,1.000000,
1229,0.000000,1.000000,
1230,0.000000,1.000000,
1231,0.000000,1.000000,
1232,0.000000,1.000000,
1233,0.000000,1.000000,
1234,0.000000,1.000000,
1235,0.000000,1.000000,
1236,0.000000,1.000000,
1237,0.000000,1.000000,
1238,0.000000,1.000000,
1239,0.000000,1.000000,
1240,0.000000,1.000000,
1241,0.000000,1.000000,
1242,0.000000,1.000000,
1243,0.000000,1.000000,
1244,0.000000,1.000000,
1245,0.000000,1.000000,
1246,0.000000,1.000000,
1247,0.000000,1.000000,
1248,0.000000,1.000000,
1249,0.000000,1.000000,
1250,0.000000,1.000000,
1251,0.000000,1.000000,
1252,0.000000,1.000000,
1253,0.000000,1.000000,
1254,0.000000,1.000000,
1255,0.000000,1.000000,
1256,0.000000,1.000000,
1257,0.000000,1.000000,
1258,0.000000,1.000000,
1259,0.000000,1.000000,
1260,0.000000,1.000000,
1261,0.000000,1.000000,
1262,0.000000,1.000000,
1263,0.000000,1.000000,
1264,0.000000,1.000000,
1265,0.000000,1.000000,
1266,0.000000,1.000000,
1267,0.000000,1.000000,
1268,0.000000,1.000000,
1269,0.000000,1.000000,
1270,0.000000,1.000000,
1271,0.000000,1.000000,
1272,0.000000,1.000000,
1273,0.000000,1.000000,
1274,0.000000,1.000000,
1275,0.000000,1.000000,
1276,0.000000,1.000000,
1277,0.000000,1.000000,
1278,0.000000,1.000000,
1279,0.000000,1.000000,
1280,0.000000,1.000000,
1281,0.000000,1.000000,
1282,0.000000,1.000000,
1283,0.000000,1.000000,
1284,0.000000,1.000000,
1285,0.000000,1.000000,
1286,0.000000,1.000000,
1287,0.000000,1.000000,
1288,0.000000,1.000000,
1289,0.000000,1.000000,
1290,0.000000,1.000000,
1291,0.000000,1.000000,
1292,0.000000,1.000000,
1293,0.000000,1.000000,
1294,0.000000,1.000000,
1295,0.000000,1.000000,
1296,0.000000,1.000000,
1297,0.000000,1.000000,
1298,0.000000,1.000000,
1299,0.000000,1.000000,
1300,0.000000,1.000000,
1301,0.000000,1.000000,
1302,0.000000,1.000000,
1303,0.000000,1.000000,
1304,0.000000,1.000000,
1305,0.000000,1.000000,
1306,0.000000,1.000000,
1307,0.000000,1.000000,
1308,0.000000,1.000000,
1309,0.000000,1.000000,
1310,0.000000,1.000000,
1311,0.000000,1.000000,
1312,0.000000,1.000000,
1313,0.000000,1.000000,
1314,0.000000,1.000000,
1315,0.000000,1.000000,
1316,0.000000,1.000000,
1317,0.000000,1.000000,
1318,0.000000,1.000000,
1319,0.000000,1.000000,
1320,0.000000,1.000000,
1321,0.000000,1.000000,
1322,0.000000,1.000000,
1323,0.000000,1.000000,
1324,0.000000,1.000000,
1325,0.000000,1.000000,
1326,0.000000,1.000000,
1327,0.000000,1.000000,
1328,0.000000,1.000000,
1329,0.000000,1.000000,
1330,0.000000,1.000000,
1331,0.000000,1.000000,
1332,0.000000,1.000000,
1333,0.000000,1.000000,
1334,0.000000,1.000000,
1335,0.000000,1.000000,
1336,0.000000,1.000000,
1337,0.000000,1.000000,
1338,0.000000,1.000000,
1339,0.000000,1.000000,
1340,0.000000,1.000000,
1341,0.000000,1.000000,
1342,0.000000,1.000000,
1343,0.000000,1.000000,
1344,0.000000,1.000000,
1345,0.000000,1.000000,
1346,0.000000,1.000000,
1347,0.000000,1.000000,
1348,0.000000,1.000000,
1349,0.000000,1.000000,
1350,0.000000,1.000000,
1351,0.000000,1.000000,
1352,0.000000,1.000000,
1353,0.000000,1.000000,
1354,0.000000,1.000000,
1355,0.000000,1.000000,
1356,0.000000,1.000000,
1357,0.000000,1.000000,
1358,0.000000,1.000000,
1359,0.000000,1.000000,
1360,0.000000,1.000000,
1361,0.000000,1.000000,
1362,0.000000,1.000000,
1363,0.000000,1.000000,
1364,0.000000,1.000000,
1365,0.000000,1.000000,
1366,0.000000,1.000000,
1367,0.000000,1.000000,
1368,0.000000,1.000000,
1369,0.000000,1.000000,
1370,0.000000,1.000000,
1371,0.000000,1.000000,
1372,0.000000,1.000000,
1373,0.000000,1.000000,
1374,0.000000,1.000000,
1375,0.000000,1.000000,
1376,0.000000,1.000000,
1377,0.000000,1.000000,
1378,0.000000,1.000000,
1379,0.000000,1.000000,
1380,0.000000,1.000000,
1381,0.000000,1.000000,
1382,0.000000,1.000000,
1383,0.000000,1.000000,
1384,0.000000,1.000000,
1385,0.000000,1.000000,
1386,0.000000,1.000000,
1387,0.000000,1.000000,
1388,0.000000,1.000000,
1389,0.000000,1.000000,
1390,0.000000,1.000000,
1391,0.000000,1.000000,
1392,0.000000,1.000000,
1393,0.000000,1.000000,
1394,0.000000,1.000000,
1395,0.000000,1.000000,
1396,0.000000,1.000000,
1397,0.000000,1.000000,
1398,0.000000,1.000000,
1399,0.000000,1.000000,
1400,0.000000,1.000000,
1401,0.000000,1.000000,
1402,0.000000,1.000000,
1403,0.000000,1.000000,
1404,0.000000,1.000000,
1405,0.000000,1.000000,
1406,0.000000,1.000000,
1407,0.000000,1.000000,
1408,0.000000,1.000000,
1409,0.000000,1.000000,
1410,0.000000,1.000000,
1411,0.000000,1.000000,
1412,0.000000,1.000000,
1413,0.000000,1.000000,
1414,0.000000,1.000000,
1415,0.000000,1.000000,
1416,0.000000,1.000000,
1417,0.000000,1.000000,
1418,0.000000,1.000000,
1419,0.000000,1.000000,
1420,0.000000,1.000000,
1421,0.000000,1.000000,
1422,0.000000,1.000000,
1423,0.000000,1.000000,
1424,0.000000,1.000000,
1425,0.000000,1.000000,
1426,0.000000,1.000000,
1427,0.000000,1.000000,
1428,0.000000,1.000000,
1429,0.000000,1.000000,
1430,0.000000,1.000000,
1431,0.000000,1.000000,
1432,0.000000,1.000000,
1433,0.000000,1.000000,
1434,0.000000,1.000000,
1435,0.000000,1.000000,
1436,0.000000,1.000000,
1437,0.000000,1.000000,
1438,0.000000,1.000000,
1439,0.000000,1.000000,
1440,0.000000,1.000000,
1441,0.000000,1.000000,
1442,0.000000,1.000000,
1443,0.000000,1.000000,
1444,0.000000,1.000000,
1445,0.000000,1.000000,
1446,0.000000,1.000000,
1447,0.000000,1.000000,
1448,0.000000,1.000000,
1449,0.000000,1.000000,
1450,0.000000,1.000000,
1451,0.000000,1.000000,
1452,0.000000,1.000000,
1453,0.000000,1.000000,
1454,0.000000,1.000000,
1455,0.000000,1.000000,
1456,0.000000,1.000000,
1457,0.000000,1.000000,
1458,0.000000,1.000000,
1459,0.000000,1.000000,
1460,0.000000,1.000000,
1461,0.000000,1.000000,
1462,0.000000,1.000000,
1463,0.000000,1.000000,
1464,0.000000,1.000000,
1465,0.000000,1.000000,
1466,0.000000,1.000000,
1467,0.000000,1.000000,
1468,0.000000,1.000000,
1469,0.000000,1.000000,
1470,0.000000,1.000000,
1471,0.000000,1.000000,
1472,0.000000,1.000000,
1473,0.000000,1.000000,
1474,0.000000,1.000000,
1475,0.000000,1.000000,
1476,0.000000,1.000000,
1477,0.000000,1.000000,
1478,0.000000,1.000000,
1479,0.000000,1.000000,
1480,0.000000,1.000000,
1481,0.000000,1.000000,
1482,0.000000,1.000000,
1483,0.000000,1.000000,
1484,0.000000,1.000000,
1485,0.000000,1.000000,
1486,0.000000,1.000000,
1487,0.000000,1.000000,
1488,0.000000,1.000000,
1489,0.000000,1.000000,
1490,0.000000,1.000000,
1491,0.000000,1.000000,
1492,0.000000,1.000000,
1493,0.000000,1.000000,
1494,0.000000,1.000000,
1495,0.000000,1.000000,
1496,0.000000,1.000000,
1497,0.000000,1.000000,
1498,0.000000,1.000000,
1499,0.000000,1.000000,
1500,0.000000,1.000000,
1501,0.000000,1.000000,
1502,0.000000,1.000000,
1503,0.000000,1.000000,
1504,0.000000,1.000000,
1505,0.000000,1.000000,
1506,0.000000,1.000000,
1507,0.000000,1.000000,
1508,0.000000,1.000000,
1509,0.000000,1.000000,
1510,0.000000,1.000000,
1511,0.000000,1.000000,
1512,0.000000,1.000000,
1513,0.000000,1.000000,
1514,0.000000,1.000000,
1515,0.000000,1.000000,
1516,0.000000,1.000000,
1517,0.000000,1.000000,
1518,0.000000,1.000000,
1519,0.000000,1.000000,
1520,0.000000,1.000000,
1521,0.000000,1.000000,
1522,0.000000,1.000000,
1523,0.000000,1.000000,
1524,0.000000,1.000000,
1525,0.000000,1.000000,
1526,0.000000,1.000000,
1527,0.000000,1.000000,
1528,0.000000,1.000000,
1529,0.000000,1.000000,
1530,0.000000,1.000000,
1531,0.000000,1.000000,
1532,0.000000,1.000000,
1533,0.000000,1.000000,
1534,0.000000,1.000000,
1535,0.000000,1.000000,
1536,0.000000,1.000000,
1537,0.000000,1.000000,
1538,0.000000,1.000000,
1539,0.000000,1.000000,
1540,0.000000,1.000000,
1541,0.000000,1.000000,
1542,0.000000,1.000000,
1543,0.000000,1.000000,
1544,0.000000,1.000000,
1545,0.000000,1.000000,
1546,0.000000,1.000000,
1547,0.000000,1.000000,
1548,0.000000,1.000000,
1549,0.000000,1.000000,
1550,0.000000,1.000000,
1551,0.000000,1.000000,
1552,0.000000,1.000000,
1553,0.000000,1.000000,
1554,0.000000,1.000000,
1555,0.000000,1.000000,
1556,0.000000,1.000000,
1557,0.000000,1.000000,
1558,0.000000,1.000000,
1559,0.000000,1.000000,
1560,0.000000,1.000000,
1561,0.000000,1.000000,
1562,0.000000,1.000000,
1563,0.000000,1.000000,
1564,0.000000,1.000000,
1565,0.000000,1.000000,
1566,0.000000,1.000000,
1567,0.000000,1.000000,
1568,0.000000,1.000000,
1569,0.000000,1.000000,
1570,0.000000,1.000000,
1571,0.000000,1.000000,
1572,0.000000,1.000000,
1573,0.000000,1.000000,
1574,0.000000,1.000000,
1575,0.000000,1.000000,
1576,0.000000,1.000000,
1577,0.000000,1.000000,
1578,0.000000,1.000000,
1579,0.000000,1.000000,
1580,0.000000,1.000000,
1581,0.000000,1.000000,
1582,0.000000,1.000000,
1583,0.000000,1.000000,
1584,0.000000,1.000000,
1585,0.000000,1.000000,
1586,0.000000,1.000000,
1587,0.000000,1.000000,
1588,0.000000,1.000000,
1589,0.000000,1.000000,
1590,0.000000,1.000000,
1591,0.000000,1.000000,
1592,0.000000,1.000000,
1593,0.000000,1.000000,
1594,0.000000,1.000000,
1595,0.000000,1.000000,
1596,0.000000,1.000000,
1597,0.000000,1.000000,
1598,0.000000,1.000000,
1599,0.000000,1.000000,
1600,0.000000,1.000000,
1601,0.000000,1.000000,
1602,0.000000,1.000000,
1603,0.000000,1.000000,
1604,0.000000,1.000000,
1605,0.000000,1.000000,
1606,0.000000,1.000000,
1607,0.000000,1.000000,
1608,0.000000,1.000000,
1609,0.000000,1.000000,
1610,0.000000,1.000000,
1611,0.000000,1.000000,
1612,0.000000,1.000000,
1613,0.000000,1.000000,
1614,0.000000,1.000000,
1615,0.000000,1.000000,
1616,0.000000,1.000000,
1617,0.000000,1.000000,
1618,0.000000,1.000000,
1619,0.000000,1.000000,
1620,0.000000,1.000000,
1621,0.000000,1.000000,
1622,0.000000,1.000000,
1623,0.000000,1.000000,
1624,0.000000,1.000000,
1625,0.000000,1.000000,
1626,0.000000,1.000000,
1627,0.000000,1.000000,
1628,0.000000,1.000000,
1629,0.000000,1.000000,
1630,0.000000,1.000000,
1631,0.000000,1.000000,
1632,0.000000,1.000000,
1633,0.000000,1.000000,
1634,0.000000,1.000000,
1635,0.000000,1.000000,
1636,0.000000,1.000000,
1637,0.000000,1.000000,
1638,0.000000,1.000000,
1639,0.000000,1.000000,
1640,0.000000,1.000000,
1641,0.000000,1.000000,
1642,0.000000,1.000000,
1643,0.000000,1.000000,
1644,0.000000,1.000000,
1645,0.000000,1.000000,
1646,0.000000,1.000000,
1647,0.000000,1.000000,
1648,0.000000,1.000000,
1649,0.000000,1.000000,
1650,0.000000,1.000000,
1651,0.000000,1.000000,
1652,0.000000,1.000000,
1653,0.000000,1.000000,
1654,0.000000,1.000000,
1655,0.000000,1.000000,
1656,0.000000,1.000000,
1657,0.000000,1.000000,
1658,0.000000,1.000000,
1659,0.000000,1.000000,
1660,0.000000,1.000000,
1661,0.000000,1.000000,
1662,0.000000,1.000000,
1663,0.000000,1.000000,
1664,0.000000,1.000000,
1665,0.000000,1.000000,
1666,0.000000,1.000000,
1667,0.000000,1.000000,
1668,0.000000,1.000000,
1669,0.000000,1.000000,
1670,0.000000,1.000000,
1671,0.000000,1.000000,
1672,0.000000,1.000000,
1673,0.000000,1.000000,
1674,0.000000,1.000000,
1675,0.000000,1.000000,
1676,0.000000,1.000000,
1677,0.000000,1.000000,
1678,0.000000,1.000000,
1679,0.000000,1.000000,
1680,0.000000,1.000000,
1681,0.000000,1.000000,
1682,0.000000,1.000000,
1683,0.000000,1.000000,
1684,0.000000,1.000000,
1685,0.000000,1.000000,
1686,0.000000,1.000000,
1687,0.000000,1.000000,
1688,0.000000,1.000000,
1689,0.000000,1.000000,
1690,0.000000,1.000000,
1691,0.000000,1.000000,
1692,0.000000,1.000000,
1693,0.000000,1.000000,
1694,0.000000,1.000000,
1695,0.000000,1.000000,
1696,0.000000,1.000000,
1697,0.000000,1.000000,
1698,0.000000,1.000000,
1699,0.000000,1.000000,
1700,0.000000,1.000000,
1701,0.000000,1.000000,
1702,0.000000,1.000000,
1703,0.000000,1.000000,
1704,0.000000,1.000000,
1705,0.000000,1.000000,
1706,0.000000,1.000000,
1707,0.000000,1.000000,
1708,0.000000,1.000000,
1709,0.000000,1.000000,
1710,0.000000,1.000000,
1711,0.000000,1.000000,
1712,0.000000,1.000000,
1713,0.000000,1.000000,
1714,0.000000,1.000000,
1715,0.000000,1.000000,
1716,0.000000,1.000000,
1717,0.000000,1.000000,
1718,0.000000,1.000000,
1719,0.000000,1.000000,
1720,0.000000,1.000000,
1721,0.000000,1.000000,
1722,0.000000,1.000000,
1723,0.000000,1.000000,
1724,0.000000,1.000000,
1725,0.000000,1.000000,
1726,0.000000,1.000000,
1727,0.000000,1.000000,
1728,0.000000,1.000000,
1729,0.000000,1.000000,
1730,0.000000,1.000000,
1731,0.000000,1.000000,
1732,0.000000,1.000000,
1733,0.000000,1.000000,
1734,0.000000,1.000000,
1735,0.000000,1.000000,
1736,0.000000,1.000000,
1737,0.000000,1.000000,
1738,0.000000,1.000000,
1739,0.000000,1.000000,
1740,0.000000,1.000000,
1741,0.000000,1.000000,
1742,0.000000,1.000000,
1743,0.000000,1.000000,
1744,0.000000,1.000000,
1745,0.000000,1.000000,
1746,0.000000,1.000000,
1747,0.000000,1.000000,
1748,0.000000,1.000000,
1749,0.000000,1.000000,
1750,0.000000,1.000000,
1751,0.000000,1.000000,
1752,0.000000,1.000000,
1753,0.000000,1.000000,
1754,0.000000,1.000000,
1755,0.000000,1.000000,
1756,0.000000,1.000000,
1757,0.000000,1.000000,
1758,0.000000,1.000000,
1759,0.000000,1.000000,
1760,0.000000,1.000000,
1761,0.000000,1.000000,
1762,0.000000,1.000000,
1763,0.000000,1.000000,
1764,0.000000,1.000000,
1765,0.000000,1.000000,
1766,0.000000,1.000000,
1767,0.000000,1.000000,
1768,0.000000,1.000000,
1769,0.000000,1.000000,
1770,0.000000,1.000000,
1771,0.000000,1.000000,
1772,0.000000,1.000000,
1773,0.000000,1.000000,
1774,0.000000,1.000000,
1775,0.000000,1.000000,
1776,0.000000,1.000000,
1777,0.000000,1.000000,
1778,0.000000,1.000000,
1779,0.000000,1.000000,
1780,0.000000,1.000000,
1781,0.000000,1.000000,
1782,0.000000,1.000000,
1783,0.000000,1.000000,
1784,0.000000,1.000000,
1785,0.000000,1.000000,
1786,0.000000,1.000000,
1787,0.000000,1.000000,
1788,0.000000,1.000000,
1789,0.000000,1.000000,
1790,0.000000,1.000000,
1791,0.000000,1.000000,
1792,0.000000,1.000000,
1793,0.000000,1.000000,
1794,0.000000,1.000000,
1795,0.000000,1.000000,
1796,0.000000,1.000000,
1797,0.000000,1.000000,
1798,0.000000,1.000000,
1799,0.000000,1.000000,
1800,0.000000,1.000000,
1801,0.000000,1.000000,
1802,0.000000,1.000000,
1803,0.000000,1.000000,
1804,0.000000,1.000000,
1805,0.000000,1.000000,
1806,0.000000,1.000000,
1807,0.000000,1.000000,
1808,0.000000,1.000000,
1809,0.000000,1.000000,
1810,0.000000,1.000000,
1811,0.000000,1.000000,
1812,0.000000,1.000000,
1813,0.000000,1.000000,
1814,0.000000,1.000000,
1815,0.000000,1.000000,
1816,0.000000,1.000000,
1817,0.000000,1.000000,
1818,0.000000,1.000000,
1819,0.000000,1.000000,
1820,0.000000,1.000000,
1821,0.000000,1.000000,
1822,0.000000,1.000000,
1823,0.000000,1.000000,
1824,0.000000,1.000000,
1825,0.000000,1.000000,
1826,0.000000,1.000000,
1827,0.000000,1.000000,
1828,0.000000,1.000000,
1829,0.000000,1.000000,
1830,0.000000,1.000000,
1831,0.000000,1.000000,
1832,0.000000,1.000000,
1833,0.000000,1.000000,
1834,0.000000,1.000000,
1835,0.000000,1.000000,
1836,0.000000,1.000000,
1837,0.000000,1.000000,
1838,0.000000,1.000000,
1839,0.000000,1.000000,
1840,0.000000,1.000000,
1841,0.000000,1.000000,
1842,0.000000,1.000000,
1843,0.000000,1.000000,
1844,0.000000,1.000000,
1845,0.000000,1.000000,
1846,0.000000,1.000000,
1847,0.000000,1.000000,
1848,0.000000,1.000000,
1849,0.000000,1.000000,
1850,0.000000,1.000000,
1851,0.000000,1.000000,
1852,0.000000,1.000000,
1853,0.000000,1.000000,
1854,0.000000,1.000000,
1855,0.000000,1.000000,
1856,0.000000,1.000000,
1857,0.000000,1.000000,
1858,0.000000,1.000000,
1859,0.000000,1.000000,
1860,0.000000,1.000000,
1861,0.000000,1.000000,
1862,0.000000,1.000000,
1863,0.000000,1.000000,
1864,0.000000,1.000000,
1865,0.000000,1.000000,
1866,0.000000,1.000000,
1867,0.000000,1.000000,
1868,0.000000,1.000000,
1869,0.000000,1.000000,
1870,0.000000,1.000000,
1871,0.000000,1.000000,
1872,0.000000,1.000000,
1873,0.000000,1.000000,
1874,0.000000,1.000000,
1875,0.000000,1.000000,
1876,0.000000,1.000000,
1877,0.000000,1.000000,
1878,0.000000,1.000000,
1879,0.000000,1.000000,
1880,0.000000,1.000000,
1881,0.000000,1.000000,
1882,0.000000,1.000000,
1883,0.000000,1.000000,
1884,0.000000,1.000000,
1885,0.000000,1.000000,
1886,0.000000,1.000000,
1887,0.000000,1.000000,
1888,0.000000,1.000000,
1889,0.000000,1.000000,
1890,0.000000,1.000000,
1891,0.000000,1.000000,
1892,0.000000,1.000000,
1893,0.000000,1.000000,
1894,0.000000,1.000000,
1895,0.000000,1.000000,
1896,0.000000,1.000000,
1897,0.000000,1.000000,
1898,0.000000,1.000000,
1899,0.000000,1.000000,
1900,0.000000,1.000000,
1901,0.000000,1.000000,
1902,0.000000,1.000000,
1903,0.000000,1.000000,
1904,0.000000,1.000000,
1905,0.000000,1.000000,
1906,0.000000,1.000000,
1907,0.000000,1.000000,
1908,0.000000,1.000000,
1909,0.000000,1.000000,
1910,0.000000,1.000000,
1911,0.000000,1.000000,
1912,0.000000,1.000000,
1913,0.000000,1.000000,
1914,0.000000,1.000000,
1915,0.000000,1.000000,
1916,0.000000,1.000000,
1917,0.000000,1.000000,
1918,0.000000,1.000000,
1919,0.000000,1.000000,
1920,0.000000,1.000000,
1921,0.000000,1.000000,
1922,0.000000,1.000000,
1923,0.000000,1.000000,
1924,0.000000,1.000000,
1925,0.000000,1.000000,
1926,0.000000,1.000000,
1927,0.000000,1.000000,
1928,0.000000,1.000000,
1929,0.000000,1.000000,
1930,0.000000,1.000000,
1931,0.000000,1.000000,
1932,0.000000,1.000000,
1933,0.000000,1.000000,
1934,0.000000,1.000000,
1935,0.000000,1.000000,
1936,0.000000,1.000000,
1937,0.000000,1.000000,
1938,0.000000,1.000000,
1939,0.000000,1.000000,
1940,0.000000,1.000000,
1941,0.000000,1.000000,
1942,0.000000,1.000000,
1943,0.000000,1.000000,
1944,0.000000,1.000000,
1945,0.000000,1.000000,
1946,0.000000,1.000000,
1947,0.000000,1.000000,
1948,0.000000,1.000000,
1949,0.000000,1.000000,
1950,0.000000,1.000000,
1951,0.000000,1.000000,
1952,0.000000,1.000000,
1953,0.000000,1.000000,
1954,0.000000,1.000000,
1955,0.000000,1.000000,
1956,0.000000,1.000000,
1957,0.000000,1.000000,
1958,0.000000,1.000000,
1959,0.000000,1.000000,
1960,0.000000,1.000000,
1961,0.000000,1.000000,
1962,0.000000,1.000000,
1963,0.000000,1.000000,
1964,0.000000,1.000000,
1965,0.000000,1.000000,
1966,0.000000,1.000000,
1967,0.000000,1.000000,
1968,0.000000,1.000000,
1969,0.000000,1.000000,
1970,0.000000,1.000000,
1971,0.000000,1.000000,
1972,0.000000,1.000000,
1973,0.000000,1.000000,
1974,0.000000,1.000000,
1975,0.000000,1.000000,
1976,0.000000,1.000000,
1977,0.000000,1.000000,
1978,0.000000,1.000000,
1979,0.000000,1.000000,
1980,0.000000,1.000000,
1981,0.000000,1.000000,
1982,0.000000,1.000000,
1983,0.000000,1.000000,
1984,0.000000,1.000000,
1985,0.000000,1.000000,
1986,0.000000,1.000000,
1987,0.000000,1.000000,
1988,0.000000,1.000000,
1989,0.000000,1.000000,
1990,0.000000,1.000000,
1991,0.000000,1.000000,
1992,0.000000,1.000000,
1993,0.000000,1.000000,
1994,0.000000,1.000000,
1995,0.000000,1.000000,
1996,0.000000,1.000000,
1997,0.000000,1.000000,
1998,0.000000,1.000000,
1999,0.000000,1.000000,

